Political Geography and Representation: A Case Study of Districting in Pennsylvania

This preprint offers a detailed look, both qualitative and quantitative, at districting with respect to recent voting patterns in one state: Pennsylvania. We investigate how much the partisan playing field is tilted by political geography. In particular we closely examine the role of scale. We find that partisan-neutral maps rarely give seats proportional to votes, and that making the district size smaller tends to make it even harder to find a proportional map. This preprint was prepared as a chapter in the forthcoming edited volume Political Geometry, an interdisciplinary collection of essays on redistricting. (mggg.org/gerrybook)

==> RoddenWeighill/BhistATG12.csv <==
index,Unnamed: 0,BX,BY
0,0,7.5,5.472e-06
1,1,8.5,0.0004002884
2,2,9.5,0.0101922104
3,3,10.5,0.10650122960000001
4,4,11.5,0.42608359560000003
5,5,12.5,0.3679440604
6,6,13.5,0.08454737400000001
7,7,14.5,0.004313492
8,8,15.5,1.2268800000000002e-05
9,9,16.5,8.8e-09
10,10,18.5,0.0


==> RoddenWeighill/BhistATG12_51.csv <==
index,Unnamed: 0,BX,BY
0,0,26.5,8e-07
1,1,27.5,1.7688e-05
2,2,28.5,0.00029906240000000003
3,3,29.5,0.0029670435999999997
4,4,30.5,0.0172401796
5,5,31.5,0.0647591216
6,6,32.5,0.1584140128
7,7,33.5,0.25323755719999996
8,8,34.5,0.256255462
9,9,35.5,0.1644259112
10,10,36.5,0.06442930320000001
11,11,37.5,0.015525118400000001
12,12,38.5,0.0022460296
13,13,39.5,0.0001768336
14,14,40.5,5.8224e-06
15,15,41.5,5.4400000000000004e-08
16,16,43.5,0.0


==> RoddenWeighill/BhistATG16.csv <==
index,Unnamed: 0,BX,BY
0,0,3.5,2.512e-07
1,1,4.5,0.0050978464
2,2,5.5,0.0730874884
3,3,6.5,0.2952705064
4,4,7.5,0.4124946576
5,5,8.5,0.1964571696
6,6,9.5,0.017233383600000002
7,7,10.5,0.0003586968
8,8,12.5,0.0


==> RoddenWeighill/BhistATG16_51.csv <==
index,Unnamed: 0,BX,BY
0,0,15.5,0.0
1,1,16.5,5.34888e-05
2,2,17.5,0.0027336052
3,3,18.5,0.0220578496
4,4,19.5,0.08142707440000001
5,5,20.5,0.1829565212
6,6,21.5,0.2656681452
7,7,22.5,0.24162921760000003
8,8,23.5,0.1411750732
9,9,24.5,0.0502435144
10,10,25.5,0.0103048784
11,11,26.5,0.0015707736
12,12,27.5,0.0001762368
13,13,28.5,3.5987999999999997e-06
14,14,29.5,2.28e-08
15,15,31.5,0.0


==> RoddenWeighill/BhistGOV10.csv <==
index,Unnamed: 0,BX,BY
0,0,1.5,0.0013780367999999999
1,1,2.5,0.1927095744
2,2,3.5,0.4978934192
3,3,4.5,0.2963522912
4,4,5.5,0.011666678400000002
5,5,7.5,0.0


==> RoddenWeighill/BhistGOV10_51.csv <==
index,Unnamed: 0,BX,BY
0,0,8.5,5.29248e-05
1,1,9.5,0.0020112592
2,2,10.5,0.0208139824
3,3,11.5,0.097611948
4,4,12.5,0.2400363864
5,5,13.5,0.321900216
6,6,14.5,0.22764147399999998
7,7,15.5,0.078703636
8,8,16.5,0.0109906976
9,9,17.5,0.0002363264
10,10,18.5,1.1492e-06
11,11,20.5,0.0


==> RoddenWeighill/BhistGOV14.csv <==
index,Unnamed: 0,BX,BY
0,0,6.5,0.0001601312
1,1,7.5,0.017083136000000002
2,2,8.5,0.2142450948
3,3,9.5,0.48438857
4,4,10.5,0.2605874696
5,5,11.5,0.023263258
6,6,12.5,0.0002715868
7,7,13.5,7.536e-07
8,8,15.5,0.0


==> RoddenWeighill/BhistGOV14_51.csv <==
index,Unnamed: 0,BX,BY
0,0,21.5,7.2e-09
1,1,22.5,2.4908e-06
2,2,23.5,0.0002264304
3,3,24.5,0.0030144584000000004
4,4,25.5,0.0191326356
5,5,26.5,0.07442167400000001
6,6,27.5,0.183188148
7,7,28.5,0.276568372
8,8,29.5,0.25055544280000003
9,9,30.5,0.1371040112
10,10,31.5,0.0453789896
11,11,32.5,0.0091391848
12,12,33.5,0.0011753328
13,13,34.5,8.921040000000001e-05
14,14,35.5,3.612e-06
15,15,37.5,0.0


==> RoddenWeighill/BhistPRES12.csv <==
index,Unnamed: 0,BX,BY
0,0,4.5,9.5688e-06
1,1,5.5,0.010728990400000001
2,2,6.5,0.1310053856
3,3,7.5,0.46351041
4,4,8.5,0.3329946104
5,5,9.5,0.060044534000000004
6,6,10.5,0.0016976088
7,7,11.5,8.892e-06
8,8,13.5,0.0


==> RoddenWeighill/BhistPRES12_51.csv <==
index,Unnamed: 0,BX,BY
0,0,16.5,7.632e-07
1,1,17.5,0.0002033712
2,2,18.5,0.0036403084000000002
3,3,19.5,0.0237819072
4,4,20.5,0.076020638
5,5,21.5,0.16895388719999999
6,6,22.5,0.26289860600000003
7,7,23.5,0.2619814012
8,8,24.5,0.1490627732
9,9,25.5,0.045152766
10,10,26.5,0.007511208
11,11,27.5,0.0007608808
12,12,28.5,3.13552e-05
13,13,29.5,1.3439999999999999e-07
14,14,31.5,0.0


==> RoddenWeighill/BhistPRES16.csv <==
index,Unnamed: 0,BX,BY
0,0,3.5,1.4852000000000001e-05
1,1,4.5,0.004414868
2,2,5.5,0.32975318
3,3,6.5,0.47848878
4,4,7.5,0.171349168
5,5,8.5,0.015979152
6,6,10.5,0.0


==> RoddenWeighill/BhistPRES16_51.csv <==
index,Unnamed: 0,BX,BY
0,0,13.5,3.192e-07
1,1,14.5,1.5692e-05
2,2,15.5,0.00032409560000000003
3,3,16.5,0.0036438359999999997
4,4,17.5,0.024069272000000003
5,5,18.5,0.093827694
6,6,19.5,0.2107012212
7,7,20.5,0.2812938144
8,8,21.5,0.229500288
9,9,22.5,0.11520450119999999
10,10,23.5,0.0348496036
11,11,24.5,0.0060099496
12,12,25.5,0.0005397168
13,13,26.5,1.98248e-05
14,14,27.5,1.716e-07
15,15,29.5,0.0


==> RoddenWeighill/BhistSEN10.csv <==
index,Unnamed: 0,BX,BY
0,0,2.5,0.0006426
1,1,3.5,0.0674671872
2,2,4.5,0.4089069344
3,3,5.5,0.3933755936
4,4,6.5,0.1191887968
5,5,7.5,0.0103763616
6,6,8.5,4.2516800000000006e-05
7,7,9.5,9.6e-09
8,8,11.5,0.0


==> RoddenWeighill/BhistSEN10_51.csv <==
index,Unnamed: 0,BX,BY
0,0,11.5,1.9919999999999997e-06
1,1,12.5,0.00019055759999999999
2,2,13.5,0.0036640436
3,3,14.5,0.029685727999999998
4,4,15.5,0.126477284
5,5,16.5,0.2895458768
6,6,17.5,0.322196696
7,7,18.5,0.1753795616
8,8,19.5,0.0463740296
9,9,20.5,0.0060949383999999995
10,10,21.5,0.0003803548
11,11,22.5,8.9376e-06
12,12,24.5,0.0


==> RoddenWeighill/BhistSEN12.csv <==
index,Unnamed: 0,BX,BY
0,0,5.5,1.6998e-05
1,1,6.5,0.0035391591999999997
2,2,7.5,0.0896282452
3,3,8.5,0.38045117479999996
4,4,9.5,0.41078449359999997
5,5,10.5,0.10805315480000001
6,6,11.5,0.007380343199999999
7,7,12.5,0.0001464312
8,8,14.5,0.0


==> RoddenWeighill/BhistSEN12_51.csv <==
index,Unnamed: 0,BX,BY
0,0,20.5,5.39696e-05
1,1,21.5,0.0009022672
2,2,22.5,0.0066948312
3,3,23.5,0.0334582796
4,4,24.5,0.1124681444
5,5,25.5,0.2352285764
6,6,26.5,0.2867035824
7,7,27.5,0.20385128
8,8,28.5,0.09032720720000001
9,9,29.5,0.0254275492
10,10,30.5,0.0044339971999999995
11,11,31.5,0.00043225800000000003
12,12,32.5,1.7841600000000002e-05
13,13,33.5,2.16e-07
14,14,35.5,0.0


==> RoddenWeighill/BhistSEN16.csv <==
index,Unnamed: 0,BX,BY
0,0,2.5,6.50592e-05
1,1,3.5,0.0312359436
2,2,4.5,0.4067064512
3,3,5.5,0.4200194868
4,4,6.5,0.1320246504
5,5,7.5,0.0099363608
6,6,8.5,1.2047999999999999e-05
7,7,10.5,0.0


==> RoddenWeighill/BhistSEN16_51.csv <==
index,Unnamed: 0,BX,BY
0,0,11.5,2.0600000000000002e-07
1,1,12.5,0.0001062888
2,2,13.5,0.0029557768
3,3,14.5,0.0283711548
4,4,15.5,0.1161890448
5,5,16.5,0.2426590156
6,6,17.5,0.2833040264
7,7,18.5,0.2023458588
8,8,19.5,0.0920602132
9,9,20.5,0.0264293164
10,10,21.5,0.0048753948
11,11,22.5,0.00063605
12,12,23.5,6.33964e-05
13,13,24.5,4.1427999999999995e-06
14,14,25.5,1.1439999999999999e-07
15,15,27.5,0.0


==> RoddenWeighill/EhistATG12.csv <==
index,Unnamed: 0,EX,EY
0,0,5.5,0.0016
1,1,6.5,0.06342
2,2,7.5,0.5235
3,3,8.5,0.38728
4,4,9.5,0.02416
5,5,10.5,4e-05
6,6,11.5,0.0


==> RoddenWeighill/EhistATG12_51.csv <==
index,Unnamed: 0,EX,EY
0,0,19.5,0.002
1,1,20.5,0.023119999999999998
2,2,21.5,0.10654000000000001
3,3,22.5,0.28238
4,4,23.5,0.32911999999999997
5,5,24.5,0.20056
6,6,25.5,0.05016
7,7,26.5,0.00604
8,8,27.5,8e-05
9,9,28.5,0.0


==> RoddenWeighill/EhistATG16.csv <==
index,Unnamed: 0,EX,EY
0,0,3.5,0.01256
1,1,4.5,0.16296
2,2,5.5,0.50354
3,3,6.5,0.3117
4,4,7.5,0.00924
5,5,8.5,0.0


==> RoddenWeighill/EhistATG16_51.csv <==
index,Unnamed: 0,EX,EY
0,0,13.5,0.008740000000000001
1,1,14.5,0.058879999999999995
2,2,15.5,0.16305999999999998
3,3,16.5,0.28891999999999995
4,4,17.5,0.27334
5,5,18.5,0.15498
6,6,19.5,0.04542
7,7,20.5,0.005520000000000001
8,8,21.5,0.00114
9,9,22.5,0.0


==> RoddenWeighill/EhistGOV10.csv <==
index,Unnamed: 0,EX,EY
0,0,1.5,0.0037799999999999995
1,1,2.5,0.5220199999999999
2,2,3.5,0.45583999999999997
3,3,4.5,0.018359999999999998
4,4,5.5,0.0


==> RoddenWeighill/EhistGOV10_51.csv <==
index,Unnamed: 0,EX,EY
0,0,7.5,0.008879999999999999
1,1,8.5,0.07987999999999999
2,2,9.5,0.25656
3,3,10.5,0.37228
4,4,11.5,0.23238000000000003
5,5,12.5,0.04968
6,6,13.5,0.00033999999999999997
7,7,14.5,0.0


==> RoddenWeighill/EhistGOV14.csv <==
index,Unnamed: 0,EX,EY
0,0,5.5,0.0032600000000000003
1,1,6.5,0.3086
2,2,7.5,0.62872
3,3,8.5,0.059179999999999996
4,4,9.5,0.00023999999999999998
5,5,10.5,0.0


==> RoddenWeighill/EhistGOV14_51.csv <==
index,Unnamed: 0,EX,EY
0,0,17.5,4e-05
1,1,18.5,0.0081
2,2,19.5,0.05078
3,3,20.5,0.19664
4,4,21.5,0.36196
5,5,22.5,0.27664
6,6,23.5,0.09372
7,7,24.5,0.01128
8,8,25.5,0.00084
9,9,26.5,0.0


==> RoddenWeighill/EhistPRES12.csv <==
index,Unnamed: 0,EX,EY
0,0,4.5,0.01772
1,1,5.5,0.20651999999999998
2,2,6.5,0.6386
3,3,7.5,0.13626
4,4,8.5,0.0009
5,5,9.5,0.0


==> RoddenWeighill/EhistPRES12_51.csv <==
index,Unnamed: 0,EX,EY
0,0,14.5,0.00318
1,1,15.5,0.031180000000000003
2,2,16.5,0.09568
3,3,17.5,0.21156
4,4,18.5,0.30901999999999996
5,5,19.5,0.25188
6,6,20.5,0.0841
7,7,21.5,0.01228
8,8,22.5,0.00112
9,9,23.5,0.0


==> RoddenWeighill/EhistPRES16.csv <==
index,Unnamed: 0,EX,EY
0,0,3.5,0.00316
1,1,4.5,0.43843999999999994
2,2,5.5,0.49456000000000006
3,3,6.5,0.06384
4,4,7.5,0.0


==> RoddenWeighill/EhistPRES16_51.csv <==
index,Unnamed: 0,EX,EY
0,0,12.5,0.00084
1,1,13.5,0.01468
2,2,14.5,0.10153999999999999
3,3,15.5,0.263
4,4,16.5,0.3252
5,5,17.5,0.2102
6,6,18.5,0.07186000000000001
7,7,19.5,0.0119
8,8,20.5,0.00078
9,9,21.5,0.0


==> RoddenWeighill/EhistSEN10.csv <==
index,Unnamed: 0,EX,EY
0,0,2.5,0.08567999999999999
1,1,3.5,0.51856
2,2,4.5,0.35472
3,3,5.5,0.04088
4,4,6.5,0.00016
5,5,7.5,0.0


==> RoddenWeighill/EhistSEN10_51.csv <==
index,Unnamed: 0,EX,EY
0,0,9.5,0.0016600000000000002
1,1,10.5,0.02882
2,2,11.5,0.16328
3,3,12.5,0.4284
4,4,13.5,0.3117
5,5,14.5,0.06277999999999999
6,6,15.5,0.00336
7,7,16.5,0.0


==> RoddenWeighill/EhistSEN12.csv <==
index,Unnamed: 0,EX,EY
0,0,4.5,0.0001
1,1,5.5,0.02044
2,2,6.5,0.4493
3,3,7.5,0.505
4,4,8.5,0.02516
5,5,9.5,0.0


==> RoddenWeighill/EhistSEN12_51.csv <==
index,Unnamed: 0,EX,EY
0,0,16.5,0.0017800000000000001
1,1,17.5,0.0134
2,2,18.5,0.07162
3,3,19.5,0.23734
4,4,20.5,0.38806
5,5,21.5,0.22038000000000002
6,6,22.5,0.0602
7,7,23.5,0.0071
8,8,24.5,0.00011999999999999999
9,9,25.5,0.0


==> RoddenWeighill/EhistSEN16.csv <==
index,Unnamed: 0,EX,EY
0,0,2.5,0.04518
1,1,3.5,0.5819
2,2,4.5,0.3428
3,3,5.5,0.030119999999999997
4,4,6.5,0.0


==> RoddenWeighill/EhistSEN16_51.csv <==
index,Unnamed: 0,EX,EY
0,0,10.5,0.00206
1,1,11.5,0.03948
2,2,12.5,0.17682
3,3,13.5,0.32566
4,4,14.5,0.2792
5,5,15.5,0.13674
6,6,16.5,0.03486
7,7,17.5,0.00464
8,8,18.5,0.0005
9,9,19.5,4e-05
10,10,20.5,0.0


==> RoddenWeighill/FhistATG12.csv <==
index,Unnamed: 0,FX,FY
0,0,7.5,0.0
1,1,8.5,0.00016
2,2,9.5,0.01036
3,3,10.5,0.11802
4,4,11.5,0.38282
5,5,12.5,0.38138
6,6,13.5,0.1026
7,7,14.5,0.00466
8,8,15.5,0.0
9,9,16.5,0.0
10,10,17.5,0.0


==> RoddenWeighill/FhistATG12_51.csv <==
index,Unnamed: 0,FX,FY
0,0,26.5,0.0
1,1,27.5,0.0
2,2,28.5,0.00164
3,3,29.5,0.0067
4,4,30.5,0.030160000000000003
5,5,31.5,0.07078
6,6,32.5,0.1735
7,7,33.5,0.26114
8,8,34.5,0.23621999999999999
9,9,35.5,0.1427
10,10,36.5,0.06538
11,11,37.5,0.01116
12,12,38.5,0.00062
13,13,39.5,0.0
14,14,40.5,0.0
15,15,41.5,0.0
16,16,42.5,0.0


==> RoddenWeighill/FhistATG16.csv <==
index,Unnamed: 0,FX,FY
0,0,3.5,0.0
1,1,4.5,0.0023
2,2,5.5,0.06118
3,3,6.5,0.28898
4,4,7.5,0.40398
5,5,8.5,0.21964
6,6,9.5,0.023540000000000002
7,7,10.5,0.00037999999999999997
8,8,11.5,0.0


==> RoddenWeighill/FhistATG16_51.csv <==
index,Unnamed: 0,FX,FY
0,0,15.5,5.9999999999999995e-05
1,1,16.5,0.00156
2,2,17.5,0.00112
3,3,18.5,0.01494
4,4,19.5,0.0605
5,5,20.5,0.15978
6,6,21.5,0.28294
7,7,22.5,0.27018000000000003
8,8,23.5,0.14668
9,9,24.5,0.05297999999999999
10,10,25.5,0.00864
11,11,26.5,0.00062
12,12,27.5,0.0
13,13,28.5,0.0
14,14,29.5,0.0
15,15,30.5,0.0


==> RoddenWeighill/FhistGOV10.csv <==
index,Unnamed: 0,FX,FY
0,0,1.5,0.0021
1,1,2.5,0.20788
2,2,3.5,0.5061
3,3,4.5,0.27154
4,4,5.5,0.01238
5,5,6.5,0.0


==> RoddenWeighill/FhistGOV10_51.csv <==
index,Unnamed: 0,FX,FY
0,0,8.5,0.0013
1,1,9.5,0.00476
2,2,10.5,0.02282
3,3,11.5,0.08992
4,4,12.5,0.26228
5,5,13.5,0.32308000000000003
6,6,14.5,0.21666
7,7,15.5,0.06713999999999999
8,8,16.5,0.01026
9,9,17.5,0.0017800000000000001
10,10,18.5,0.0
11,11,19.5,0.0


==> RoddenWeighill/FhistGOV14.csv <==
index,Unnamed: 0,FX,FY
0,0,6.5,0.0
1,1,7.5,0.01438
2,2,8.5,0.18508
3,3,9.5,0.48756000000000005
4,4,10.5,0.28354
5,5,11.5,0.029160000000000002
6,6,12.5,0.00028
7,7,13.5,0.0
8,8,14.5,0.0


==> RoddenWeighill/FhistGOV14_51.csv <==
index,Unnamed: 0,FX,FY
0,0,21.5,0.0
1,1,22.5,0.0
2,2,23.5,0.00054
3,3,24.5,0.00636
4,4,25.5,0.04228
5,5,26.5,0.12892
6,6,27.5,0.21364
7,7,28.5,0.24128000000000002
8,8,29.5,0.20761999999999997
9,9,30.5,0.11377999999999999
10,10,31.5,0.03996
11,11,32.5,0.0054600000000000004
12,12,33.5,0.00016
13,13,34.5,0.0
14,14,35.5,0.0
15,15,36.5,0.0


==> RoddenWeighill/FhistPRES12.csv <==
index,Unnamed: 0,FX,FY
0,0,4.5,0.0
1,1,5.5,0.0068
2,2,6.5,0.10664000000000001
3,3,7.5,0.47868
4,4,8.5,0.33744
5,5,9.5,0.0666
6,6,10.5,0.0038399999999999997
7,7,11.5,0.0
8,8,12.5,0.0


==> RoddenWeighill/FhistPRES12_51.csv <==
index,Unnamed: 0,FX,FY
0,0,16.5,0.0
1,1,17.5,0.0
2,2,18.5,0.0015199999999999999
3,3,19.5,0.0092
4,4,20.5,0.042339999999999996
5,5,21.5,0.15138
6,6,22.5,0.27864
7,7,23.5,0.2694
8,8,24.5,0.17932
9,9,25.5,0.055479999999999995
10,10,26.5,0.01098
11,11,27.5,0.0017399999999999998
12,12,28.5,0.0
13,13,29.5,0.0
14,14,30.5,0.0


==> RoddenWeighill/FhistPRES16.csv <==
index,Unnamed: 0,FX,FY
0,0,3.5,0.0
1,1,4.5,0.0074
2,2,5.5,0.36486
3,3,6.5,0.45511999999999997
4,4,7.5,0.15674000000000002
5,5,8.5,0.015880000000000002
6,6,9.5,0.0


==> RoddenWeighill/FhistPRES16_51.csv <==
index,Unnamed: 0,FX,FY
0,0,13.5,0.0
1,1,14.5,0.0
2,2,15.5,0.00058
3,3,16.5,0.0035399999999999997
4,4,17.5,0.02108
5,5,18.5,0.06713999999999999
6,6,19.5,0.1716
7,7,20.5,0.26092
8,8,21.5,0.26618
9,9,22.5,0.14752
10,10,23.5,0.052039999999999996
11,11,24.5,0.009000000000000001
12,12,25.5,0.0004
13,13,26.5,0.0
14,14,27.5,0.0
15,15,28.5,0.0


==> RoddenWeighill/FhistSEN10.csv <==
index,Unnamed: 0,FX,FY
0,0,2.5,0.00066
1,1,3.5,0.07212
2,2,4.5,0.3883
3,3,5.5,0.39574000000000004
4,4,6.5,0.1313
5,5,7.5,0.01188
6,6,8.5,0.0
7,7,9.5,0.0
8,8,10.5,0.0


==> RoddenWeighill/FhistSEN10_51.csv <==
index,Unnamed: 0,FX,FY
0,0,11.5,0.0
1,1,12.5,0.0
2,2,13.5,0.00116
3,3,14.5,0.027139999999999997
4,4,15.5,0.11224
5,5,16.5,0.26245999999999997
6,6,17.5,0.30948000000000003
7,7,18.5,0.1922
8,8,19.5,0.07493999999999999
9,9,20.5,0.01866
10,10,21.5,0.00172
11,11,22.5,0.0
12,12,23.5,0.0


==> RoddenWeighill/FhistSEN12.csv <==
index,Unnamed: 0,FX,FY
0,0,5.5,0.0
1,1,6.5,0.0037600000000000003
2,2,7.5,0.08607999999999999
3,3,8.5,0.3802
4,4,9.5,0.42548
5,5,10.5,0.09708
6,6,11.5,0.0074
7,7,12.5,0.0
8,8,13.5,0.0


==> RoddenWeighill/FhistSEN12_51.csv <==
index,Unnamed: 0,FX,FY
0,0,20.5,0.0
1,1,21.5,0.00084
2,2,22.5,0.00428
3,3,23.5,0.02326
4,4,24.5,0.1029
5,5,25.5,0.22578
6,6,26.5,0.2834
7,7,27.5,0.23728000000000002
8,8,28.5,0.10305999999999998
9,9,29.5,0.0157
10,10,30.5,0.00302
11,11,31.5,0.00047999999999999996
12,12,32.5,0.0
13,13,33.5,0.0
14,14,34.5,0.0


==> RoddenWeighill/FhistSEN16.csv <==
index,Unnamed: 0,FX,FY
0,0,2.5,0.0002
1,1,3.5,0.02688
2,2,4.5,0.40424
3,3,5.5,0.42966000000000004
4,4,6.5,0.12754000000000001
5,5,7.5,0.01146
6,6,8.5,2e-05
7,7,9.5,0.0


==> RoddenWeighill/FhistSEN16_51.csv <==
index,Unnamed: 0,FX,FY
0,0,11.5,0.0
1,1,12.5,0.0
2,2,13.5,0.00176
3,3,14.5,0.02106
4,4,15.5,0.0854
5,5,16.5,0.20302
6,6,17.5,0.27994
7,7,18.5,0.24384
8,8,19.5,0.12922
9,9,20.5,0.03
10,10,21.5,0.00458
11,11,22.5,0.00118
12,12,23.5,0.0
13,13,24.5,0.0
14,14,25.5,0.0
15,15,26.5,0.0


==> RoddenWeighill/WhistATG12.csv <==
index,Unnamed: 0,WX,WY
0,0,1.5,0.0034200000000000003
1,1,2.5,0.11462
2,2,3.5,0.7079
3,3,4.5,0.17384000000000002
4,4,5.5,0.00022
5,5,6.5,0.0


==> RoddenWeighill/WhistATG12_51.csv <==
index,Unnamed: 0,WX,WY
0,0,6.5,0.0004
1,1,7.5,0.004220000000000001
2,2,8.5,0.07944
3,3,9.5,0.28392
4,4,10.5,0.44456
5,5,11.5,0.16534000000000001
6,6,12.5,0.02144
7,7,13.5,0.0006799999999999999
8,8,14.5,0.0


==> RoddenWeighill/WhistATG16.csv <==
index,Unnamed: 0,WX,WY
0,0,-0.5,2e-05
1,1,0.5,0.40562
2,2,1.5,0.5555399999999999
3,3,2.5,0.03882
4,4,3.5,0.0


==> RoddenWeighill/WhistATG16_51.csv <==
index,Unnamed: 0,WX,WY
0,0,2.5,0.0061200000000000004
1,1,3.5,0.27154
2,2,4.5,0.58028
3,3,5.5,0.13898
4,4,6.5,0.0030600000000000002
5,5,7.5,2e-05
6,6,8.5,0.0


==> RoddenWeighill/WhistGOV10.csv <==
index,Unnamed: 0,WX,WY
0,0,-0.5,0.36456
1,1,0.5,0.63544
2,2,1.5,0.0


==> RoddenWeighill/WhistGOV10_51.csv <==
index,Unnamed: 0,WX,WY
0,0,0.5,0.00596
1,1,1.5,0.17288
2,2,2.5,0.61658
3,3,3.5,0.2012
4,4,4.5,0.0033799999999999998
5,5,5.5,0.0


==> RoddenWeighill/WhistGOV14.csv <==
index,Unnamed: 0,WX,WY
0,0,0.5,0.04912
1,1,1.5,0.5904
2,2,2.5,0.35734
3,3,3.5,0.00314
4,4,4.5,0.0


==> RoddenWeighill/WhistGOV14_51.csv <==
index,Unnamed: 0,WX,WY
0,0,3.5,0.00018
1,1,4.5,0.02582
2,2,5.5,0.2037
3,3,6.5,0.44883999999999996
4,4,7.5,0.2687
5,5,8.5,0.04846
6,6,9.5,0.0043
7,7,10.5,0.0


==> RoddenWeighill/WhistPRES12.csv <==
index,Unnamed: 0,WX,WY
0,0,-0.5,0.00054
1,1,0.5,0.59918
2,2,1.5,0.3904
3,3,2.5,0.00988
4,4,3.5,0.0


==> RoddenWeighill/WhistPRES12_51.csv <==
index,Unnamed: 0,WX,WY
0,0,1.5,0.00023999999999999998
1,1,2.5,0.0616
2,2,3.5,0.53354
3,3,4.5,0.37782
4,4,5.5,0.026680000000000002
5,5,6.5,0.00011999999999999999
6,6,7.5,0.0


==> RoddenWeighill/WhistPRES16.csv <==
index,Unnamed: 0,WX,WY
0,0,-0.5,0.0047
1,1,0.5,0.745
2,2,1.5,0.2503
3,3,2.5,0.0


==> RoddenWeighill/WhistPRES16_51.csv <==
index,Unnamed: 0,WX,WY
0,0,0.5,0.00037999999999999997
1,1,1.5,0.01204
2,2,2.5,0.12947999999999998
3,3,3.5,0.5007
4,4,4.5,0.33512
5,5,5.5,0.02206
6,6,6.5,0.00022
7,7,7.5,0.0


==> RoddenWeighill/WhistSEN10.csv <==
index,Unnamed: 0,WX,WY
0,0,-0.5,0.0075
1,1,0.5,0.7420399999999999
2,2,1.5,0.2504
3,3,2.5,5.9999999999999995e-05
4,4,3.5,0.0


==> RoddenWeighill/WhistSEN10_51.csv <==
index,Unnamed: 0,WX,WY
0,0,1.5,0.0012
1,1,2.5,0.09396
2,2,3.5,0.45793999999999996
3,3,4.5,0.38074
4,4,5.5,0.0635
5,5,6.5,0.00266
6,6,7.5,0.0


==> RoddenWeighill/WhistSEN12.csv <==
index,Unnamed: 0,WX,WY
0,0,0.5,0.16998
1,1,1.5,0.64768
2,2,2.5,0.17652
3,3,3.5,0.0058200000000000005
4,4,4.5,0.0


==> RoddenWeighill/WhistSEN12_51.csv <==
index,Unnamed: 0,WX,WY
0,0,3.5,0.03032
1,1,4.5,0.27864
2,2,5.5,0.44356
3,3,6.5,0.2035
4,4,7.5,0.04218
5,5,8.5,0.0018
6,6,9.5,0.0


==> RoddenWeighill/WhistSEN16.csv <==
index,Unnamed: 0,WX,WY
0,0,-0.5,0.00144
1,1,0.5,0.67282
2,2,1.5,0.32534
3,3,2.5,0.0004
4,4,3.5,0.0


==> RoddenWeighill/WhistSEN16_51.csv <==
index,Unnamed: 0,WX,WY
0,0,0.5,0.0001
1,1,1.5,0.04968
2,2,2.5,0.47413999999999995
3,3,3.5,0.4054
4,4,4.5,0.06782
5,5,5.5,0.00286
6,6,6.5,0.0


==> RoddenWeighill/XY_ATG12.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.6666666666666666,0.09312000000000001
1,1,3,1.0,0.9068799999999999
2,2,4,0.5,5.9999999999999995e-05
3,3,4,0.75,0.8062199999999999
4,4,4,1.0,0.19372
5,5,5,0.6,0.21402
6,6,5,0.8,0.75648
7,7,5,1.0,0.0295
8,8,6,0.5,0.00058
9,9,6,0.6666666666666666,0.70162
10,10,6,0.8333333333333334,0.28815999999999997
11,11,6,1.0,0.009640000000000001
12,12,7,0.5714285714285714,0.12024000000000001
13,13,7,0.7142857142857143,0.47366
14,14,7,0.8571428571428571,0.40602
15,15,7,1.0,8e-05
16,16,8,0.5,0.012459999999999999
17,17,8,0.625,0.23664000000000002
18,18,8,0.75,0.7177
19,19,8,0.875,0.0332
20,20,9,0.4444444444444444,0.0004
21,21,9,0.5555555555555556,0.048260000000000004
22,22,9,0.6666666666666666,0.47272
23,23,9,0.7777777777777778,0.43373999999999996
24,24,9,0.8888888888888888,0.04488
25,25,10,0.5,0.00232
26,26,10,0.6,0.0798
27,27,10,0.7,0.59344
28,28,10,0.8,0.31682
29,29,10,0.9,0.00762
30,30,11,0.5454545454545454,0.00296
31,31,11,0.6363636363636364,0.3084
32,32,11,0.7272727272727273,0.51884
33,33,11,0.8181818181818182,0.16894
34,34,11,0.9090909090909092,0.00086
35,35,12,0.5,0.00074
36,36,12,0.5833333333333334,0.07558
37,37,12,0.6666666666666666,0.40058
38,38,12,0.75,0.49112
39,39,12,0.8333333333333334,0.0318
40,40,12,0.9166666666666666,0.00018
41,41,13,0.5384615384615384,0.00286
42,42,13,0.6153846153846154,0.13136
43,43,13,0.6923076923076923,0.52418
44,44,13,0.7692307692307693,0.28731999999999996
45,45,13,0.8461538461538461,0.054060000000000004
46,46,13,0.9230769230769232,0.00022
47,47,14,0.5,8e-05
48,48,14,0.5714285714285714,0.02912
49,49,14,0.6428571428571429,0.26666
50,50,14,0.7142857142857143,0.48533999999999994
51,51,14,0.7857142857142857,0.20972
52,52,14,0.8571428571428571,0.00908
53,53,15,0.5333333333333333,0.00406
54,54,15,0.6,0.06648
55,55,15,0.6666666666666666,0.3466
56,56,15,0.7333333333333333,0.48248
57,57,15,0.8,0.09932
58,58,15,0.8666666666666667,0.00106
59,59,16,0.5,0.00074
60,60,16,0.5625,0.01316
61,61,16,0.625,0.1423
62,62,16,0.6875,0.40634000000000003
63,63,16,0.75,0.38298000000000004
64,64,16,0.8125,0.052820000000000006
65,65,16,0.875,0.0016600000000000002
66,66,17,0.4705882352941176,2e-05
67,67,17,0.5294117647058824,0.00164
68,68,17,0.5882352941176471,0.0342
69,69,17,0.6470588235294118,0.2114
70,70,17,0.7058823529411765,0.5203800000000001
71,71,17,0.7647058823529411,0.21654
72,72,17,0.8235294117647058,0.015719999999999998
73,73,17,0.8823529411764706,0.0001
74,74,18,0.5,0.00016
75,75,18,0.5555555555555556,0.01036
76,76,18,0.6111111111111112,0.11802
77,77,18,0.6666666666666666,0.38282
78,78,18,0.7222222222222222,0.38138
79,79,18,0.7777777777777778,0.1026
80,80,18,0.8333333333333334,0.00466
81,81,19,0.5263157894736842,0.00134
82,82,19,0.5789473684210527,0.016980000000000002
83,83,19,0.631578947368421,0.15178
84,84,19,0.6842105263157895,0.457
85,85,19,0.7368421052631579,0.30866
86,86,19,0.7894736842105263,0.060820000000000006
87,87,19,0.8421052631578947,0.00328
88,88,19,0.8947368421052632,0.00014
89,89,20,0.55,0.00214
90,90,20,0.6,0.03358
91,91,20,0.65,0.21524000000000001
92,92,20,0.7,0.4308
93,93,20,0.75,0.27648
94,94,20,0.8,0.040839999999999994
95,95,20,0.85,0.0009199999999999999
96,96,21,0.5238095238095238,0.0003
97,97,21,0.5714285714285714,0.01948
98,98,21,0.6190476190476191,0.1388
99,99,21,0.6666666666666666,0.39416
100,100,21,0.7142857142857143,0.35065999999999997
101,101,21,0.7619047619047619,0.0872
102,102,21,0.8095238095238095,0.00928
103,103,21,0.8571428571428571,0.00011999999999999999
104,104,22,0.5454545454545454,0.00106
105,105,22,0.5909090909090909,0.0331
106,106,22,0.6363636363636364,0.21044000000000002
107,107,22,0.6818181818181818,0.3905
108,108,22,0.7272727272727273,0.29331999999999997
109,109,22,0.7727272727272727,0.06376
110,110,22,0.8181818181818182,0.0078
111,111,22,0.8636363636363636,2e-05
112,112,23,0.5652173913043478,0.007540000000000001
113,113,23,0.6086956521739131,0.0843
114,114,23,0.6521739130434783,0.27204
115,115,23,0.6956521739130435,0.38834
116,116,23,0.7391304347826086,0.19738
117,117,23,0.7826086956521741,0.046919999999999996
118,118,23,0.8260869565217391,0.0034799999999999996
119,119,24,0.5416666666666666,0.0009599999999999999
120,120,24,0.5833333333333334,0.023540000000000002
121,121,24,0.625,0.1571
122,122,24,0.6666666666666666,0.35882
123,123,24,0.7083333333333334,0.33036
124,124,24,0.75,0.11292
125,125,24,0.7916666666666666,0.0161
126,126,24,0.8333333333333334,0.0002
127,127,25,0.56,0.0081
128,128,25,0.6,0.07728
129,129,25,0.64,0.25982
130,130,25,0.68,0.3669
131,131,25,0.72,0.21998
132,132,25,0.76,0.06138
133,133,25,0.8,0.00572
134,134,25,0.84,0.00082
135,135,26,0.5384615384615384,0.0007599999999999999
136,136,26,0.5769230769230769,0.01384
137,137,26,0.6153846153846154,0.11198
138,138,26,0.6538461538461539,0.32392
139,139,26,0.6923076923076923,0.34708
140,140,26,0.7307692307692307,0.1627
141,141,26,0.7692307692307693,0.03812
142,142,26,0.8076923076923077,0.0016
143,143,27,0.5555555555555556,0.00484
144,144,27,0.5925925925925926,0.0415
145,145,27,0.6296296296296297,0.16544
146,146,27,0.6666666666666666,0.3342
147,147,27,0.7037037037037037,0.30404000000000003
148,148,27,0.7407407407407407,0.129
149,149,27,0.7777777777777778,0.01992
150,150,27,0.8148148148148148,0.00106
151,151,28,0.5357142857142857,0.0013
152,152,28,0.5714285714285714,0.01706
153,153,28,0.6071428571428571,0.08192
154,154,28,0.6428571428571429,0.2516
155,155,28,0.6785714285714286,0.36998000000000003
156,156,28,0.7142857142857143,0.22464
157,157,28,0.75,0.049460000000000004
158,158,28,0.7857142857142857,0.00398
159,159,28,0.8214285714285714,5.9999999999999995e-05
160,160,29,0.5517241379310345,0.002
161,161,29,0.5862068965517241,0.027939999999999996
162,162,29,0.6206896551724138,0.13988
163,163,29,0.6551724137931034,0.31798000000000004
164,164,29,0.6896551724137931,0.3138
165,165,29,0.7241379310344828,0.1596
166,166,29,0.7586206896551724,0.03528
167,167,29,0.7931034482758621,0.00352
168,168,30,0.5333333333333333,0.0003
169,169,30,0.5666666666666667,0.00838
170,170,30,0.6,0.06688
171,171,30,0.6333333333333333,0.2208
172,172,30,0.6666666666666666,0.32436
173,173,30,0.7,0.23678000000000002
174,174,30,0.7333333333333333,0.1133
175,175,30,0.7666666666666667,0.02756
176,176,30,0.8,0.00164
177,177,31,0.5483870967741935,0.00164
178,178,31,0.5806451612903226,0.01432
179,179,31,0.6129032258064516,0.08512
180,180,31,0.6451612903225806,0.2417
181,181,31,0.6774193548387096,0.29286
182,182,31,0.7096774193548387,0.24138
183,183,31,0.7419354838709677,0.10457999999999999
184,184,31,0.7741935483870968,0.016980000000000002
185,185,31,0.8064516129032258,0.0014199999999999998
186,186,32,0.53125,5.9999999999999995e-05
187,187,32,0.5625,0.003
188,188,32,0.59375,0.022940000000000002
189,189,32,0.625,0.13698
190,190,32,0.65625,0.28194
191,191,32,0.6875,0.30024
192,192,32,0.71875,0.18016
193,193,32,0.75,0.06373999999999999
194,194,32,0.78125,0.0108
195,195,32,0.8125,0.00014
196,196,33,0.5757575757575758,0.00262
197,197,33,0.6060606060606061,0.042980000000000004
198,198,33,0.6363636363636364,0.15512
199,199,33,0.6666666666666666,0.2747
200,200,33,0.696969696969697,0.29368
201,201,33,0.7272727272727273,0.16466
202,202,33,0.7575757575757576,0.05944
203,203,33,0.7878787878787878,0.0068
204,204,34,0.5294117647058824,2e-05
205,205,34,0.5588235294117647,0.0046
206,206,34,0.5882352941176471,0.0168
207,207,34,0.6176470588235294,0.08806
208,208,34,0.6470588235294118,0.23012
209,209,34,0.6764705882352942,0.32476
210,210,34,0.7058823529411765,0.2361
211,211,34,0.7352941176470589,0.08096
212,212,34,0.7647058823529411,0.01792
213,213,34,0.7941176470588235,0.00066
214,214,35,0.5428571428571428,4e-05
215,215,35,0.5714285714285714,0.00454
216,216,35,0.6,0.030860000000000002
217,217,35,0.6285714285714286,0.11792000000000001
218,218,35,0.6571428571428571,0.2449
219,219,35,0.6857142857142857,0.30444
220,220,35,0.7142857142857143,0.2131
221,221,35,0.7428571428571429,0.06998
222,222,35,0.7714285714285715,0.013280000000000002
223,223,35,0.8,0.0009400000000000001
224,224,36,0.5555555555555556,0.00033999999999999997
225,225,36,0.5833333333333334,0.013219999999999999
226,226,36,0.6111111111111112,0.06576
227,227,36,0.6388888888888888,0.16058
228,228,36,0.6666666666666666,0.27856
229,229,36,0.6944444444444444,0.26821999999999996
230,230,36,0.7222222222222222,0.15586
231,231,36,0.75,0.05036
232,232,36,0.7777777777777778,0.0069
233,233,36,0.8055555555555556,0.0002
234,234,37,0.5405405405405406,0.0013
235,235,37,0.5675675675675675,0.00392
236,236,37,0.5945945945945946,0.03344
237,237,37,0.6216216216216216,0.11942
238,238,37,0.6486486486486487,0.25882
239,239,37,0.6756756756756757,0.29031999999999997
240,240,37,0.7027027027027027,0.19872
241,241,37,0.7297297297297297,0.076
242,242,37,0.7567567567567568,0.0168
243,243,37,0.7837837837837838,0.00118
244,244,37,0.8108108108108109,8e-05
245,245,38,0.5789473684210527,0.007379999999999999
246,246,38,0.6052631578947368,0.040260000000000004
247,247,38,0.631578947368421,0.12282
248,248,38,0.6578947368421053,0.24
249,249,38,0.6842105263157895,0.27724
250,250,38,0.7105263157894737,0.1945
251,251,38,0.7368421052631579,0.0872
252,252,38,0.7631578947368421,0.027160000000000004
253,253,38,0.7894736842105263,0.0033399999999999997
254,254,38,0.8157894736842105,0.0001
255,255,39,0.5384615384615384,4e-05
256,256,39,0.5641025641025641,0.00064
257,257,39,0.5897435897435898,0.009340000000000001
258,258,39,0.6153846153846154,0.05644
259,259,39,0.6410256410256411,0.16234
260,260,39,0.6666666666666666,0.2615
261,261,39,0.6923076923076923,0.27528
262,262,39,0.7179487179487181,0.15786
263,263,39,0.7435897435897436,0.06286
264,264,39,0.7692307692307693,0.01176
265,265,39,0.7948717948717948,0.0019399999999999999
266,266,40,0.8,0.00016
267,267,40,0.55,0.0001
268,268,40,0.575,0.0058
269,269,40,0.6,0.03308
270,270,40,0.625,0.11076
271,271,40,0.65,0.21711999999999998
272,272,40,0.675,0.26816
273,273,40,0.7,0.2144
274,274,40,0.725,0.11256
275,275,40,0.75,0.03284
276,276,40,0.775,0.00502
277,277,41,0.7804878048780488,0.0014
278,278,41,0.5609756097560976,0.00126
279,279,41,0.5853658536585366,0.00864
280,280,41,0.6097560975609756,0.04334
281,281,41,0.6341463414634146,0.12212
282,282,41,0.6585365853658537,0.24372
283,283,41,0.6829268292682927,0.29258
284,284,41,0.7073170731707317,0.19068
285,285,41,0.7317073170731707,0.07176
286,286,41,0.7560975609756098,0.0245
287,287,42,0.7619047619047619,0.01008
288,288,42,0.7857142857142857,0.00044
289,289,42,0.5476190476190477,0.00042
290,290,42,0.5714285714285714,0.0025399999999999997
291,291,42,0.5952380952380952,0.013059999999999999
292,292,42,0.6190476190476191,0.06462000000000001
293,293,42,0.6428571428571429,0.16618
294,294,42,0.6666666666666666,0.24971999999999997
295,295,42,0.6904761904761905,0.26248
296,296,42,0.7142857142857143,0.1721
297,297,42,0.7380952380952381,0.05836
298,298,43,0.7441860465116279,0.024640000000000002
299,299,43,0.7674418604651163,0.00364
300,300,43,0.7906976744186046,8e-05
301,301,43,0.5581395348837209,0.0005
302,302,43,0.5813953488372093,0.010320000000000001
303,303,43,0.6046511627906976,0.038939999999999995
304,304,43,0.627906976744186,0.12542
305,305,43,0.6511627906976745,0.23118000000000002
306,306,43,0.6744186046511628,0.26352
307,307,43,0.6976744186046512,0.20986
308,308,43,0.7209302325581395,0.0919
309,309,44,0.7272727272727273,0.09068
310,310,44,0.75,0.018019999999999998
311,311,44,0.7727272727272727,0.0030600000000000002
312,312,44,0.7954545454545454,0.00146
313,313,44,0.5227272727272727,2e-05
314,314,44,0.5454545454545454,0.00074
315,315,44,0.5681818181818182,0.0018
316,316,44,0.5909090909090909,0.00634
317,317,44,0.6136363636363636,0.04568
318,318,44,0.6363636363636364,0.13734000000000002
319,319,44,0.6590909090909091,0.23298000000000002
320,320,44,0.6818181818181818,0.2633
321,321,44,0.7045454545454546,0.19858
322,322,45,0.7111111111111111,0.159
323,323,45,0.7333333333333333,0.06352000000000001
324,324,45,0.7555555555555555,0.0136
325,325,45,0.7777777777777778,0.00236
326,326,45,0.5777777777777777,0.00206
327,327,45,0.6,0.0149
328,328,45,0.6222222222222222,0.0552
329,329,45,0.6444444444444445,0.16414
330,330,45,0.6666666666666666,0.2651
331,331,45,0.6888888888888889,0.26011999999999996
332,332,46,0.6956521739130435,0.2214
333,333,46,0.7173913043478259,0.1224
334,334,46,0.7391304347826086,0.0278
335,335,46,0.7608695652173914,0.0038399999999999997
336,336,46,0.7826086956521741,8e-05
337,337,46,0.5652173913043478,0.00056
338,338,46,0.5869565217391305,0.00618
339,339,46,0.6086956521739131,0.02702
340,340,46,0.6304347826086957,0.10198
341,341,46,0.6521739130434783,0.21195999999999998
342,342,46,0.6739130434782609,0.27678
343,343,47,0.6808510638297872,0.26978
344,344,47,0.7021276595744681,0.18152000000000001
345,345,47,0.7234042553191491,0.06638
346,346,47,0.7446808510638298,0.01732
347,347,47,0.7659574468085106,0.0006799999999999999
348,348,47,0.5531914893617021,0.00054
349,349,47,0.5744680851063829,0.00118
350,350,47,0.5957446808510638,0.01694
351,351,47,0.6170212765957447,0.05594
352,352,47,0.6382978723404256,0.1432
353,353,47,0.6595744680851063,0.24652
354,354,48,0.6666666666666666,0.2529
355,355,48,0.6875,0.27046
356,356,48,0.7083333333333334,0.16274
357,357,48,0.7291666666666666,0.0667
358,358,48,0.75,0.013380000000000001
359,359,48,0.7708333333333334,0.0030399999999999997
360,360,48,0.5625,2e-05
361,361,48,0.5833333333333334,0.00238
362,362,48,0.6041666666666666,0.014219999999999998
363,363,48,0.625,0.0609
364,364,48,0.6458333333333334,0.15325999999999998
365,365,49,0.6530612244897959,0.19542
366,366,49,0.6734693877551021,0.276
367,367,49,0.6938775510204082,0.23118000000000002
368,368,49,0.7142857142857143,0.11635999999999999
369,369,49,0.7346938775510204,0.037360000000000004
370,370,49,0.7551020408163265,0.0048200000000000005
371,371,49,0.7755102040816326,0.00033999999999999997
372,372,49,0.5510204081632653,0.00023999999999999998
373,373,49,0.5714285714285714,0.00124
374,374,49,0.5918367346938775,0.011359999999999999
375,375,49,0.6122448979591837,0.03282
376,376,49,0.6326530612244898,0.09286
377,377,50,0.64,0.14106
378,378,50,0.66,0.23768000000000003
379,379,50,0.68,0.27002
380,380,50,0.7,0.18534
381,381,50,0.72,0.08664
382,382,50,0.74,0.013040000000000001
383,383,50,0.76,0.0015400000000000001
384,384,50,0.56,0.00037999999999999997
385,385,50,0.58,0.0030600000000000002
386,386,50,0.6,0.01084
387,387,50,0.62,0.0504
388,388,51,0.6274509803921569,0.07078
389,389,51,0.6470588235294118,0.1735
390,390,51,0.6666666666666666,0.26114
391,391,51,0.6862745098039216,0.23621999999999999
392,392,51,0.7058823529411765,0.1427
393,393,51,0.7254901960784313,0.06538
394,394,51,0.7450980392156863,0.01116
395,395,51,0.7647058823529411,0.00062
396,396,51,0.5686274509803921,0.00164
397,397,51,0.5882352941176471,0.0067
398,398,51,0.6078431372549019,0.030160000000000003
399,399,52,0.6153846153846154,0.0336
400,400,52,0.6346153846153846,0.1026
401,401,52,0.6538461538461539,0.19632
402,402,52,0.6730769230769231,0.22818000000000002
403,403,52,0.6923076923076923,0.2196
404,404,52,0.7115384615384616,0.14124
405,405,52,0.7307692307692307,0.0502
406,406,52,0.75,0.01132
407,407,52,0.7692307692307693,0.00246
408,408,52,0.7884615384615384,0.0010199999999999999
409,409,52,0.5576923076923077,0.00037999999999999997
410,410,52,0.5769230769230769,0.00234
411,411,52,0.5961538461538461,0.010740000000000001
412,412,54,0.5925925925925926,0.00589820511516754
413,413,54,0.6111111111111112,0.016711581159641362
414,414,54,0.6296296296296297,0.055439738309520176
415,415,54,0.6481481481481481,0.13770953034694328
416,416,54,0.6666666666666666,0.2285215504821952
417,417,54,0.6851851851851852,0.240487449365265
418,418,54,0.7037037037037037,0.18023423331807936
419,419,54,0.7222222222222222,0.0994559414247216
420,420,54,0.7407407407407407,0.027643599261029474
421,421,54,0.7592592592592593,0.0067286995135675655
422,422,54,0.7777777777777778,0.00030507957492245896
423,423,54,0.5740740740740741,0.000864392128946967
424,424,60,0.5833333333333334,0.0011016762427755462
425,425,60,0.6,0.009355773630955407
426,426,60,0.6166666666666667,0.033135031609633735
427,427,60,0.6333333333333333,0.08652395722106405
428,428,60,0.65,0.16794630599481364
429,429,60,0.6666666666666666,0.25077541058626124
430,430,60,0.6833333333333333,0.2324197894950933
431,431,60,0.7,0.13452314367553092
432,432,60,0.7166666666666667,0.06264300605074491
433,433,60,0.7333333333333333,0.016237012931984204
434,434,60,0.75,0.004932119794579753
435,435,60,0.7666666666666667,0.00040677276656327863
436,436,66,0.5606060606060606,0.0007288012067592075
437,437,66,0.5757575757575758,0.002033863832816393
438,438,66,0.5909090909090909,0.0035931594379756274
439,439,66,0.6060606060606061,0.015745495839053575
440,440,66,0.6212121212121212,0.042490805240589145
441,441,66,0.6363636363636364,0.10421857256656666
442,442,66,0.6515151515151515,0.16152268605616854
443,443,66,0.6666666666666666,0.2078439348485619
444,444,66,0.6818181818181818,0.21655565159912546
445,445,66,0.696969696969697,0.14635345163641295
446,446,66,0.7121212121212122,0.0673208928662226
447,447,66,0.7272727272727273,0.023491127269029338
448,448,66,0.7424242424242424,0.007440551855053304
449,449,66,0.7575757575757576,0.0006610057456653278
450,450,72,0.5694444444444444,0.0013728580871510652
451,451,72,0.5833333333333334,0.003932136743445026
452,452,72,0.5972222222222222,0.0054575346180573215
453,453,72,0.6111111111111112,0.018864087049372046
454,454,72,0.625,0.04971102184708734
455,455,72,0.6388888888888888,0.09916781071507262
456,456,72,0.6527777777777778,0.15921764037897662
457,457,72,0.6666666666666666,0.2083862985373129
458,458,72,0.6805555555555556,0.19530177454619413
459,459,72,0.6944444444444444,0.1496415314994661
460,460,72,0.7083333333333334,0.07789698479686785
461,461,72,0.7222222222222222,0.024067388688327317
462,462,72,0.7361111111111112,0.0059660005762614205
463,463,72,0.75,0.0010169319164081963
464,464,78,0.5897435897435898,0.00028813070964898903
465,465,78,0.6025641025641025,0.0057456653277063105
466,466,78,0.6153846153846154,0.02391484890086609
467,467,78,0.6282051282051282,0.05432111320147116
468,468,78,0.6410256410256411,0.11887934102811815
469,469,78,0.6538461538461539,0.18175963119269165
470,470,78,0.6666666666666666,0.22586057863426046
471,471,78,0.6794871794871795,0.18626802935543466
472,472,78,0.6923076923076923,0.12328604599922036
473,473,78,0.7051282051282052,0.0561007440551855
474,474,78,0.7179487179487181,0.0160675242792495
475,475,78,0.7307692307692307,0.00557617667497161
476,476,78,0.7435897435897436,0.0018643751800816934
477,477,78,0.7564102564102564,6.779546109387976e-05
478,478,84,0.5952380952380952,0.0005254148234775681
479,479,84,0.6071428571428571,0.007271063202318605
480,480,84,0.6190476190476191,0.03133845189064592
481,481,84,0.6309523809523809,0.09328655446517856
482,482,84,0.6428571428571429,0.14906527008016812
483,483,84,0.6547619047619048,0.1987084964661616
484,484,84,0.6666666666666666,0.22484364671785226
485,485,84,0.6785714285714286,0.17081066422603006
486,486,84,0.6904761904761905,0.08594769580176607
487,487,84,0.7023809523809523,0.031507940543380616
488,488,84,0.7142857142857143,0.0064575176691920476
489,489,84,0.7261904761904762,0.0002372841138285792
490,490,90,0.7111111111111111,0.010474398739004423
491,491,90,0.7222222222222222,0.0023050456771919123
492,492,90,0.7333333333333333,0.0007965966678530872
493,493,90,0.7444444444444445,1.694886527346994e-05
494,494,90,0.5777777777777777,0.00027118184437551905
495,495,90,0.5888888888888889,0.0005762614192979781
496,496,90,0.6,0.004050778800359316
497,497,90,0.6111111111111112,0.019948814426874118
498,498,90,0.6222222222222222,0.04754156709208319
499,499,90,0.6333333333333333,0.09621870815748887
500,500,90,0.6444444444444445,0.14853985525669056
501,501,90,0.6555555555555556,0.1969119167471738
502,502,90,0.6666666666666666,0.19591193369603904
503,503,90,0.6777777777777778,0.16157353265198895
504,504,90,0.6888888888888889,0.08359180352875377
505,505,90,0.7,0.03127065642955204
506,506,96,0.6666666666666666,0.13452314367553092
507,507,96,0.6770833333333334,0.07064287045982272
508,508,96,0.6875,0.03745699225436857
509,509,96,0.6979166666666666,0.016389552719445432
510,510,96,0.7083333333333334,0.004067727665632786
511,511,96,0.71875,0.0008982898594939069
512,512,96,0.7291666666666666,0.00025423297910204907
513,513,96,0.5729166666666666,0.00025423297910204907
514,514,96,0.5833333333333334,0.003288079863053169
515,515,96,0.59375,0.006965983627396146
516,516,96,0.6041666666666666,0.021270825918204776
517,517,96,0.6145833333333334,0.06320231860476941
518,518,96,0.625,0.10579481703699938
519,519,96,0.6354166666666666,0.15237029880849476
520,520,96,0.6458333333333334,0.1958441382349452
521,521,96,0.65625,0.18677649531363874
522,522,102,0.6274509803921569,0.11101506754122813
523,523,102,0.6372549019607843,0.16682768088676464
524,524,102,0.6470588235294118,0.1952170302198268
525,525,102,0.6568627450980392,0.1930306265995492
526,526,102,0.6666666666666666,0.12101489805257537
527,527,102,0.6764705882352942,0.06669378485110422
528,528,102,0.6862745098039216,0.034219758987135813
529,529,102,0.696078431372549,0.00869476788529008
530,530,102,0.7058823529411765,0.002559278656293961
531,531,102,0.7156862745098039,0.0004237216318367485
532,532,102,0.5784313725490197,0.00013559092218775953
533,533,102,0.5882352941176471,0.0025931763868409013
534,534,102,0.5980392156862745,0.013474347892408605
535,535,102,0.6078431372549019,0.02527075812274368
536,536,102,0.6176470588235294,0.058829511364214174
537,537,108,0.5925925925925926,0.00557617667497161
538,538,108,0.6018518518518519,0.016728530024914832
539,539,108,0.6111111111111112,0.03427060558295622
540,540,108,0.6203703703703703,0.06542261995559398
541,541,108,0.6296296296296297,0.10726936831579126
542,542,108,0.6388888888888888,0.16779376620735242
543,543,108,0.6481481481481481,0.19091201844036546
544,544,108,0.6574074074074074,0.1890984898561041
545,545,108,0.6666666666666666,0.12420128472398773
546,546,108,0.6759259259259259,0.06098201725394485
547,547,108,0.6851851851851852,0.02598261046422942
548,548,108,0.6944444444444444,0.008881205403298249
549,549,108,0.7037037037037037,0.002254199081371502
550,550,108,0.7129629629629629,0.00010169319164081965
551,551,108,0.5740740740740741,0.00010169319164081965
552,552,108,0.5833333333333334,0.0004237216318367485
553,553,114,0.5701754385964912,0.00027118184437551905
554,554,114,0.5789473684210527,0.0016101422009796446
555,555,114,0.5877192982456141,0.0034406196505143987
556,556,114,0.5964912280701754,0.014626870731004559
557,557,114,0.6052631578947368,0.025711428619853902
558,558,114,0.6140350877192983,0.05884646022948764
559,559,114,0.6228070175438597,0.11501499974576702
560,560,114,0.631578947368421,0.14974322469110693
561,561,114,0.6403508771929824,0.1741834884154506
562,562,114,0.6491228070175439,0.15711598108506636
563,563,114,0.6578947368421053,0.13472653005881255
564,564,114,0.6666666666666666,0.08328672395383127
565,565,114,0.6754385964912281,0.05147370383552821
566,566,114,0.6842105263157895,0.022203013508245623
567,567,114,0.6929824561403509,0.0062371824206369384
568,568,114,0.7017543859649122,0.0015084490093388249
569,569,120,0.575,0.0007288012067592075
570,570,120,0.5833333333333334,0.0019830172369959837
571,571,120,0.5916666666666667,0.004288062914187895
572,572,120,0.6,0.016084473144522975
573,573,120,0.6083333333333333,0.032982491822172506
574,574,120,0.6166666666666667,0.056405823630107974
575,575,120,0.625,0.1069642887408688
576,576,120,0.6333333333333333,0.15706513448924594
577,577,120,0.6416666666666667,0.16409891357773598
578,578,120,0.65,0.16494635684140946
579,579,120,0.6583333333333333,0.12248944933136728
580,580,120,0.6666666666666666,0.0957949865256521
581,581,120,0.675,0.05020253894001797
582,582,120,0.6833333333333333,0.017982746055151606
583,583,120,0.6916666666666667,0.007152421145404315
584,584,120,0.7,0.0008304943984000271
585,585,126,0.5793650793650794,0.00030507957492245896
586,586,126,0.5873015873015873,0.0035762105727021576
587,587,126,0.5952380952380952,0.010372705547363605
588,588,126,0.6031746031746031,0.027372417416653957
589,589,126,0.6111111111111112,0.05725326689378146
590,590,126,0.6190476190476191,0.10801511838782392
591,591,126,0.6269841269841271,0.1433874002135557
592,592,126,0.6349206349206349,0.18177658005796515
593,593,126,0.6428571428571429,0.17036999372891984
594,594,126,0.6507936507936508,0.1288961204047389
595,595,126,0.6587301587301587,0.08964254843138253
596,596,126,0.6666666666666666,0.05030423213165879
597,597,126,0.6746031746031746,0.01981322350468636
598,598,126,0.6825396825396826,0.007152421145404315
599,599,126,0.6904761904761905,0.0015592956051592346
600,600,126,0.6984126984126984,0.00020338638328163932
601,601,132,0.5757575757575758,0.00010169319164081965
602,602,132,0.5833333333333334,0.001203369434416366
603,603,132,0.5909090909090909,0.0035253639768817475
604,604,132,0.5984848484848485,0.013169268317486145
605,605,132,0.6060606060606061,0.02986390061185404
606,606,132,0.6136363636363636,0.05437195979729157
607,607,132,0.6212121212121212,0.0959644751783868
608,608,132,0.6287878787878788,0.15050592362841309
609,609,132,0.6363636363636364,0.16653955017711564
610,610,132,0.6439393939393939,0.15509906611752344
611,611,132,0.6515151515151515,0.13094693310282876
612,612,132,0.6590909090909091,0.08638836629887629
613,613,132,0.6666666666666666,0.06291418789512042
614,614,132,0.6742424242424242,0.0336604464331113
615,615,132,0.6818181818181818,0.012779444416196335
616,616,132,0.6893939393939394,0.00296605142285724
617,617,138,0.5652173913043478,0.0001694886527346994
618,618,138,0.572463768115942,0.002338943407738852
619,619,138,0.5797101449275363,0.0035931594379756274
620,620,138,0.5869565217391305,0.0070168302232165546
621,621,138,0.5942028985507246,0.010372705547363605
622,622,138,0.6014492753623188,0.025999559329502892
623,623,138,0.6086956521739131,0.06379552888934087
624,624,138,0.6159420289855072,0.10106608362570126
625,625,138,0.6231884057971014,0.11437094286537515
626,626,138,0.6304347826086957,0.13028592735716346
627,627,138,0.6376811594202898,0.13770953034694328
628,628,138,0.644927536231884,0.15028558837985798
629,629,138,0.6521739130434783,0.11765902272842832
630,630,138,0.6594202898550725,0.07525296181420654
631,631,138,0.6666666666666666,0.03427060558295622
632,632,138,0.6739130434782609,0.015559058321045406
633,633,138,0.6811594202898551,0.00557617667497161
634,634,138,0.6884057971014492,0.003932136743445026
635,635,138,0.6956521739130435,0.0007457500720326776
636,636,144,0.6666666666666666,0.029677463093845863
637,637,144,0.6736111111111112,0.010016779376620736
638,638,144,0.6805555555555556,0.0019830172369959837
639,639,144,0.6875,0.0013050626260571855
640,640,144,0.5694444444444444,0.00040677276656327863
641,641,144,0.5763888888888888,0.0005762614192979781
642,642,144,0.5833333333333334,0.0013050626260571855
643,643,144,0.5902777777777778,0.0021525058897306827
644,644,144,0.5972222222222222,0.00842358604091456
645,645,144,0.6041666666666666,0.023965695496686496
646,646,144,0.6111111111111112,0.047694106879544416
647,647,144,0.6180555555555556,0.07133777393603498
648,648,144,0.625,0.11352349960170165
649,649,144,0.6319444444444444,0.1576583447738174
650,650,144,0.6388888888888888,0.17875968203928747
651,651,144,0.6458333333333334,0.1650311011677768
652,652,144,0.6527777777777778,0.1187437501059304
653,653,144,0.6597222222222222,0.0674395349231369
654,654,156,0.6153846153846154,0.08025287706988017
655,655,156,0.6217948717948718,0.1268114099761021
656,656,156,0.6282051282051282,0.15887866307350726
657,657,156,0.6346153846153846,0.15486178200369485
658,658,156,0.6410256410256411,0.12340468805613465
659,659,156,0.6474358974358975,0.1123201301672853
660,660,156,0.6538461538461539,0.07545634819748819
661,661,156,0.6602564102564102,0.03905018559007475
662,662,156,0.6666666666666666,0.01945729733394349
663,663,156,0.6730769230769231,0.007711733699428823
664,664,156,0.6794871794871795,0.004677886815477704
665,665,156,0.6858974358974359,0.0008813409942204369
666,666,156,0.5833333333333334,0.0006271080151183878
667,667,156,0.5897435897435898,0.002627074117387841
668,668,156,0.5961538461538461,0.013576041084049422
669,669,156,0.6025641025641025,0.030660497279707124
670,670,156,0.6089743589743589,0.04874493652649955
671,671,168,0.5595238095238095,6.779546109387976e-05
672,672,168,0.5654761904761905,0.00018643751800816936
673,673,168,0.5714285714285714,0.0009999830511347263
674,674,168,0.5773809523809523,0.0017796308537143433
675,675,168,0.5833333333333334,0.003288079863053169
676,676,168,0.5892857142857143,0.009321875900408469
677,677,168,0.5952380952380952,0.014813308249012728
678,678,168,0.6011904761904762,0.02810121862341316
679,679,168,0.6071428571428571,0.04410094744156879
680,680,168,0.6130952380952381,0.0797274622464026
681,681,168,0.6190476190476191,0.11238792562837918
682,682,168,0.625,0.13520109828646973
683,683,168,0.6309523809523809,0.1567600549143235
684,684,168,0.6369047619047619,0.1458110879476619
685,685,168,0.6428571428571429,0.10821850477110558
686,686,168,0.6488095238095238,0.06599888137489195
687,687,168,0.6547619047619048,0.044541617938679015
688,688,168,0.6607142857142857,0.028762224369078486
689,689,168,0.6666666666666666,0.013372654700767784
690,690,168,0.6726190476190477,0.004237216318367485
691,691,168,0.6785714285714286,0.0015253978746122944
692,692,168,0.6845238095238095,0.0006610057456653278
693,693,168,0.6904761904761905,0.00013559092218775953
694,694,180,0.5777777777777777,0.00025423297910204907
695,695,180,0.5833333333333334,0.00027118184437551905
696,696,180,0.5888888888888889,0.0006101591498449179
697,697,180,0.5944444444444444,0.003694852629616447
698,698,180,0.6,0.006813443839934917
699,699,180,0.6055555555555555,0.015965831087608684
700,700,180,0.6111111111111112,0.03806715140421349
701,701,180,0.6166666666666667,0.06921916577685124
702,702,180,0.6222222222222222,0.09487974780088472
703,703,180,0.6277777777777778,0.13623497906815138
704,704,180,0.6333333333333333,0.15474313994678054
705,705,180,0.6388888888888888,0.17786139217979358
706,706,180,0.6444444444444445,0.13448924594498401
707,707,180,0.65,0.08665954814325183
708,708,180,0.6555555555555556,0.046236504466026
709,709,180,0.6611111111111111,0.019152217759021036
710,710,180,0.6666666666666666,0.005610074405518551
711,711,180,0.6722222222222223,0.004186369722547076
712,712,180,0.6777777777777778,0.0038982390128980866
713,713,180,0.6833333333333333,0.0011355739733224864
714,714,180,0.6888888888888889,1.694886527346994e-05
715,715,192,0.6666666666666666,0.005101608447314453
716,716,192,0.671875,0.002610125252114371
717,717,192,0.6770833333333334,0.0001694886527346994
718,718,192,0.5885416666666666,0.0007118523414857375
719,719,192,0.59375,0.0034067219199674587
720,720,192,0.5989583333333334,0.00874561448111049
721,721,192,0.6041666666666666,0.019406450738123082
722,722,192,0.609375,0.041084049422891136
723,723,192,0.6145833333333334,0.06604972797071236
724,724,192,0.6197916666666666,0.10387959526109727
725,725,192,0.625,0.1292350977102083
726,726,192,0.6302083333333334,0.16121760648124608
727,727,192,0.6354166666666666,0.1577600379654582
728,728,192,0.640625,0.12338773919086116
729,729,192,0.6458333333333334,0.08332062168437822
730,730,192,0.6510416666666666,0.05201606752427925
731,731,192,0.65625,0.02401654209250691
732,732,192,0.6614583333333334,0.017881052863510792
733,733,216,0.5925925925925926,0.004999915255673633
734,734,216,0.5972222222222222,0.015542109455771938
735,735,216,0.6018518518518519,0.02577922408094778
736,736,216,0.6064814814814815,0.0589820511516754
737,737,216,0.6111111111111112,0.07208352400806765
738,738,216,0.6157407407407407,0.10476093625531772
739,739,216,0.6203703703703703,0.11969288656124473
740,740,216,0.625,0.11906577854612635
741,741,216,0.6296296296296297,0.12965881934204504
742,742,216,0.6342592592592593,0.11745563634514668
743,743,216,0.6388888888888888,0.10598125455500754
744,744,216,0.6435185185185185,0.07021914882798598
745,745,216,0.6481481481481481,0.037050219487805285
746,746,216,0.6527777777777778,0.01181335909560855
747,747,216,0.6574074074074074,0.004406704971102185
748,748,216,0.6620370370370371,0.001169471703869426
749,749,216,0.6666666666666666,0.0005593125540245081
750,750,216,0.5833333333333334,1.694886527346994e-05
751,751,216,0.5879629629629629,0.0007626989373061472
752,752,203,0.6305418719211823,0.15148895781427432
753,753,203,0.6354679802955665,0.10486262944695852
754,754,203,0.6403940886699507,0.08281215572617412
755,755,203,0.645320197044335,0.05457534618057321
756,756,203,0.6502463054187192,0.03328757139709496
757,757,203,0.6551724137931034,0.019406450738123082
758,758,203,0.6600985221674877,0.009135438382400298
759,759,203,0.6650246305418719,0.0015084490093388249
760,760,203,0.5911330049261084,0.0013898069524245352
761,761,203,0.5960591133004927,0.004915170929306283
762,762,203,0.6009852216748769,0.015881086761241336
763,763,203,0.6059113300492611,0.03181302011830308
764,764,203,0.6108374384236454,0.06938865442958594
765,765,203,0.6157635467980296,0.10293045880578296
766,766,203,0.6206896551724138,0.14552295723801292
767,767,203,0.625615763546798,0.17108184607040558


==> RoddenWeighill/XY_ATG16.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.3333333333333333,0.9716799999999999
1,1,3,0.6666666666666666,0.028319999999999998
2,2,4,0.25,0.92758
3,3,4,0.5,0.07238
4,4,4,0.75,4e-05
5,5,5,0.2,0.09672
6,6,5,0.4,0.4686
7,7,5,0.6,0.43462
8,8,5,0.8,5.9999999999999995e-05
9,9,6,0.16666666666666666,0.00214
10,10,6,0.3333333333333333,0.16464
11,11,6,0.5,0.8221799999999999
12,12,6,0.6666666666666666,0.011040000000000001
13,13,7,0.14285714285714285,4e-05
14,14,7,0.2857142857142857,0.1829
15,15,7,0.42857142857142855,0.72382
16,16,7,0.5714285714285714,0.09324
17,17,8,0.25,0.051460000000000006
18,18,8,0.375,0.52122
19,19,8,0.5,0.42048
20,20,8,0.625,0.006840000000000001
21,21,9,0.2222222222222222,0.01108
22,22,9,0.3333333333333333,0.29054
23,23,9,0.4444444444444444,0.62522
24,24,9,0.5555555555555556,0.07252
25,25,9,0.6666666666666666,0.00064
26,26,10,0.2,0.00011999999999999999
27,27,10,0.3,0.02446
28,28,10,0.4,0.7095600000000001
29,29,10,0.5,0.2548
30,30,10,0.6,0.011040000000000001
31,31,10,0.7,2e-05
32,32,11,0.2727272727272727,0.00268
33,33,11,0.3636363636363637,0.49266000000000004
34,34,11,0.4545454545454545,0.44333999999999996
35,35,11,0.5454545454545454,0.0598
36,36,11,0.6363636363636364,0.0015199999999999999
37,37,12,0.25,0.00045999999999999996
38,38,12,0.3333333333333333,0.27244
39,39,12,0.4166666666666667,0.50844
40,40,12,0.5,0.1998
41,41,12,0.5833333333333334,0.01886
42,42,13,0.2307692307692308,0.00023999999999999998
43,43,13,0.3076923076923077,0.08564
44,44,13,0.38461538461538464,0.3876
45,45,13,0.4615384615384616,0.4029
46,46,13,0.5384615384615384,0.1189
47,47,13,0.6153846153846154,0.00472
48,48,14,0.2857142857142857,0.01242
49,49,14,0.35714285714285715,0.252
50,50,14,0.42857142857142855,0.47766000000000003
51,51,14,0.5,0.23104
52,52,14,0.5714285714285714,0.02688
53,53,15,0.26666666666666666,0.0004
54,54,15,0.3333333333333333,0.1154
55,55,15,0.4,0.4194
56,56,15,0.4666666666666667,0.36858
57,57,15,0.5333333333333333,0.09268
58,58,15,0.6,0.0035399999999999997
59,59,16,0.3125,0.03392
60,60,16,0.375,0.25304
61,61,16,0.4375,0.41346000000000005
62,62,16,0.5,0.24681999999999998
63,63,16,0.5625,0.05186
64,64,16,0.625,0.0009
65,65,17,0.29411764705882354,0.00772
66,66,17,0.35294117647058826,0.13766
67,67,17,0.4117647058823529,0.35474
68,68,17,0.4705882352941176,0.35431999999999997
69,69,17,0.5294117647058824,0.13915999999999998
70,70,17,0.5882352941176471,0.00634
71,71,17,0.6470588235294118,5.9999999999999995e-05
72,72,18,0.2777777777777778,0.0023
73,73,18,0.3333333333333333,0.06118
74,74,18,0.3888888888888889,0.28898
75,75,18,0.4444444444444444,0.40398
76,76,18,0.5,0.21964
77,77,18,0.5555555555555556,0.023540000000000002
78,78,18,0.6111111111111112,0.00037999999999999997
79,79,19,0.2631578947368421,0.00072
80,80,19,0.3157894736842105,0.01936
81,81,19,0.3684210526315789,0.19962
82,82,19,0.42105263157894735,0.396
83,83,19,0.4736842105263158,0.29218
84,84,19,0.5263157894736842,0.08854
85,85,19,0.5789473684210527,0.00358
86,86,20,0.25,0.00028
87,87,20,0.3,0.006840000000000001
88,88,20,0.35,0.10778
89,89,20,0.4,0.32214
90,90,20,0.45,0.38324
91,91,20,0.5,0.16882
92,92,20,0.55,0.0109
93,93,21,0.2857142857142857,0.0027
94,94,21,0.3333333333333333,0.03634
95,95,21,0.3809523809523809,0.22612
96,96,21,0.42857142857142855,0.44176000000000004
97,97,21,0.4761904761904762,0.26586
98,98,21,0.5238095238095238,0.02706
99,99,21,0.5714285714285714,0.00016
100,100,22,0.3181818181818182,0.0099
101,101,22,0.3636363636363637,0.13372
102,102,22,0.4090909090909091,0.36038000000000003
103,103,22,0.4545454545454545,0.4174
104,104,22,0.5,0.0735
105,105,22,0.5454545454545454,0.0051
106,106,23,0.3043478260869565,0.0022600000000000003
107,107,23,0.3478260869565217,0.04318
108,108,23,0.39130434782608703,0.26871999999999996
109,109,23,0.43478260869565216,0.46646000000000004
110,110,23,0.4782608695652174,0.191
111,111,23,0.5217391304347826,0.027880000000000002
112,112,23,0.5652173913043478,0.0005
113,113,24,0.2916666666666667,0.00023999999999999998
114,114,24,0.3333333333333333,0.02014
115,115,24,0.375,0.18684
116,116,24,0.4166666666666667,0.40246
117,117,24,0.4583333333333333,0.32148000000000004
118,118,24,0.5,0.0653
119,119,24,0.5416666666666666,0.0035399999999999997
120,120,25,0.28,2e-05
121,121,25,0.32,0.00864
122,122,25,0.36,0.08182
123,123,25,0.4,0.37728
124,124,25,0.44,0.39305999999999996
125,125,25,0.48,0.12714
126,126,25,0.52,0.01184
127,127,25,0.56,0.0002
128,128,26,0.3076923076923077,0.00558
129,129,26,0.3461538461538461,0.0736
130,130,26,0.38461538461538464,0.27224
131,131,26,0.4230769230769231,0.4124
132,132,26,0.4615384615384616,0.20424
133,133,26,0.5,0.0311
134,134,26,0.5384615384615384,0.00084
135,135,27,0.2962962962962963,0.00072
136,136,27,0.3333333333333333,0.019780000000000002
137,137,27,0.3703703703703704,0.1452
138,138,27,0.4074074074074074,0.39828
139,139,27,0.4444444444444444,0.34074
140,140,27,0.4814814814814815,0.09
141,141,27,0.5185185185185185,0.00528
142,142,28,0.32142857142857145,0.00702
143,143,28,0.35714285714285715,0.09822
144,144,28,0.3928571428571429,0.31372
145,145,28,0.42857142857142855,0.39728
146,146,28,0.4642857142857143,0.16216
147,147,28,0.5,0.02138
148,148,28,0.5357142857142857,0.00022
149,149,29,0.3103448275862069,0.0019399999999999999
150,150,29,0.3448275862068966,0.04186
151,151,29,0.3793103448275862,0.2452
152,152,29,0.4137931034482759,0.40136
153,153,29,0.4482758620689655,0.25495999999999996
154,154,29,0.4827586206896552,0.05262000000000001
155,155,29,0.5172413793103449,0.00206
156,156,30,0.3,0.00074
157,157,30,0.3333333333333333,0.014759999999999999
158,158,30,0.36666666666666653,0.12805999999999998
159,159,30,0.4,0.36985999999999997
160,160,30,0.43333333333333335,0.35222
161,161,30,0.4666666666666667,0.11882000000000001
162,162,30,0.5,0.0155
163,163,30,0.5333333333333333,4e-05
164,164,31,0.3225806451612903,0.00156
165,165,31,0.3548387096774194,0.07152
166,166,31,0.3870967741935484,0.31758000000000003
167,167,31,0.41935483870967744,0.4051
168,168,31,0.4516129032258064,0.17342
169,169,31,0.4838709677419355,0.02738
170,170,31,0.5161290322580645,0.0032600000000000003
171,171,31,0.5483870967741935,0.00018
172,172,32,0.3125,0.00037999999999999997
173,173,32,0.34375,0.0297
174,174,32,0.375,0.20272
175,175,32,0.40625,0.41131999999999996
176,176,32,0.4375,0.26386
177,177,32,0.46875,0.08044
178,178,32,0.5,0.0113
179,179,32,0.53125,0.00028
180,180,33,0.30303030303030304,0.00106
181,181,33,0.3333333333333333,0.015880000000000002
182,182,33,0.3636363636363637,0.1046
183,183,33,0.3939393939393939,0.32406
184,184,33,0.42424242424242425,0.35258
185,185,33,0.4545454545454545,0.16
186,186,33,0.4848484848484849,0.0379
187,187,33,0.5151515151515151,0.0038
188,188,33,0.5454545454545454,0.00011999999999999999
189,189,34,0.3235294117647059,0.00524
190,190,34,0.35294117647058826,0.08486
191,191,34,0.38235294117647056,0.29628000000000004
192,192,34,0.4117647058823529,0.36286
193,193,34,0.4411764705882353,0.20232
194,194,34,0.4705882352941176,0.044719999999999996
195,195,34,0.5,0.00372
196,196,35,0.3142857142857143,0.00122
197,197,35,0.3428571428571429,0.026680000000000002
198,198,35,0.37142857142857133,0.14586
199,199,35,0.4,0.34299999999999997
200,200,35,0.42857142857142855,0.32738
201,201,35,0.4571428571428571,0.12904000000000002
202,202,35,0.4857142857142857,0.02576
203,203,35,0.5142857142857142,0.00106
204,204,36,0.3055555555555556,0.00011999999999999999
205,205,36,0.3333333333333333,0.01154
206,206,36,0.3611111111111111,0.08976
207,207,36,0.3888888888888889,0.26888
208,208,36,0.4166666666666667,0.36848000000000003
209,209,36,0.4444444444444444,0.1995
210,210,36,0.4722222222222222,0.05306
211,211,36,0.5,0.00864
212,212,36,0.5277777777777778,2e-05
213,213,37,0.32432432432432434,0.0024
214,214,37,0.35135135135135137,0.0577
215,215,37,0.3783783783783784,0.21861999999999998
216,216,37,0.40540540540540543,0.32524000000000003
217,217,37,0.4324324324324325,0.2641
218,218,37,0.4594594594594595,0.11345999999999999
219,219,37,0.4864864864864865,0.016880000000000003
220,220,37,0.5135135135135135,0.00156
221,221,37,0.5405405405405406,4e-05
222,222,38,0.2894736842105263,0.00018
223,223,38,0.3157894736842105,0.0037600000000000003
224,224,38,0.34210526315789475,0.02412
225,225,38,0.3684210526315789,0.12864
226,226,38,0.3947368421052632,0.31244
227,227,38,0.42105263157894735,0.32456
228,228,38,0.4473684210526316,0.15348
229,229,38,0.4736842105263158,0.0453
230,230,38,0.5,0.0068
231,231,38,0.5263157894736842,0.00072
232,232,39,0.3333333333333333,0.0031
233,233,39,0.35897435897435903,0.04576
234,234,39,0.38461538461538464,0.19708
235,235,39,0.41025641025641024,0.34892
236,236,39,0.4358974358974359,0.26848
237,237,39,0.4615384615384616,0.10862000000000001
238,238,39,0.4871794871794872,0.023
239,239,39,0.5128205128205128,0.00454
240,240,39,0.5384615384615384,0.0005
241,241,40,0.325,0.00062
242,242,40,0.35,0.025
243,243,40,0.375,0.14592
244,244,40,0.4,0.28592
245,245,40,0.425,0.30214
246,246,40,0.45,0.1711
247,247,40,0.475,0.05652000000000001
248,248,40,0.5,0.01114
249,249,40,0.525,0.00146
250,250,40,0.55,0.00018
251,251,41,0.3170731707317073,0.00128
252,252,41,0.3414634146341464,0.01154
253,253,41,0.36585365853658536,0.053939999999999995
254,254,41,0.3902439024390244,0.1694
255,255,41,0.4146341463414634,0.29812
256,256,41,0.4390243902439024,0.26834
257,257,41,0.4634146341463415,0.15384
258,258,41,0.4878048780487805,0.03588
259,259,41,0.5121951219512195,0.0071200000000000005
260,260,41,0.5365853658536586,0.00054
261,261,42,0.30952380952380953,0.00045999999999999996
262,262,42,0.3333333333333333,0.00534
263,263,42,0.35714285714285715,0.026739999999999996
264,264,42,0.3809523809523809,0.11098
265,265,42,0.4047619047619048,0.24258000000000002
266,266,42,0.42857142857142855,0.29378000000000004
267,267,42,0.4523809523809524,0.2087
268,268,42,0.4761904761904762,0.08653999999999999
269,269,42,0.5,0.020980000000000002
270,270,42,0.5238095238095238,0.0039
271,271,43,0.3488372093023256,0.0059
272,272,43,0.372093023255814,0.04342
273,273,43,0.3953488372093023,0.13405999999999998
274,274,43,0.4186046511627907,0.25556
275,275,43,0.4418604651162791,0.28174
276,276,43,0.4651162790697674,0.18802
277,277,43,0.4883720930232558,0.0735
278,278,43,0.5116279069767442,0.015059999999999999
279,279,43,0.5348837209302325,0.0025
280,280,43,0.5581395348837209,0.00023999999999999998
281,281,44,0.3181818181818182,2e-05
282,282,44,0.3409090909090909,0.0009599999999999999
283,283,44,0.3636363636363637,0.0205
284,284,44,0.3863636363636364,0.07447999999999999
285,285,44,0.4090909090909091,0.21932
286,286,44,0.4318181818181818,0.3253
287,287,44,0.4545454545454545,0.2347
288,288,44,0.4772727272727273,0.10198
289,289,44,0.5,0.0191
290,290,44,0.5227272727272727,0.00262
291,291,44,0.5454545454545454,0.0010199999999999999
292,292,45,0.3333333333333333,0.00022
293,293,45,0.3555555555555556,0.0069
294,294,45,0.37777777777777777,0.03916
295,295,45,0.4,0.12875999999999999
296,296,45,0.4222222222222222,0.27774
297,297,45,0.4444444444444444,0.28515999999999997
298,298,45,0.4666666666666667,0.16718
299,299,45,0.4888888888888889,0.07728
300,300,45,0.5111111111111111,0.01488
301,301,45,0.5333333333333333,0.00248
302,302,45,0.5555555555555556,0.00023999999999999998
303,303,46,0.3478260869565217,0.00252
304,304,46,0.3695652173913043,0.015
305,305,46,0.39130434782608703,0.07452
306,306,46,0.4130434782608696,0.18037999999999998
307,307,46,0.43478260869565216,0.28874
308,308,46,0.4565217391304348,0.26392
309,309,46,0.4782608695652174,0.12032000000000001
310,310,46,0.5,0.04834
311,311,46,0.5217391304347826,0.00618
312,312,46,0.5434782608695652,8e-05
313,313,47,0.3404255319148936,0.0006
314,314,47,0.3617021276595745,0.00618
315,315,47,0.3829787234042553,0.044039999999999996
316,316,47,0.40425531914893614,0.13518
317,317,47,0.425531914893617,0.26002
318,318,47,0.44680851063829785,0.28344
319,319,47,0.4680851063829787,0.18722
320,320,47,0.4893617021276596,0.06752000000000001
321,321,47,0.5106382978723404,0.01496
322,322,47,0.5319148936170213,0.00084
323,323,48,0.3333333333333333,5.9999999999999995e-05
324,324,48,0.3541666666666667,0.0016
325,325,48,0.375,0.017759999999999998
326,326,48,0.3958333333333333,0.07796
327,327,48,0.4166666666666667,0.21066
328,328,48,0.4375,0.28302
329,329,48,0.4583333333333333,0.24545999999999998
330,330,48,0.4791666666666667,0.11924000000000001
331,331,48,0.5,0.0366
332,332,48,0.5208333333333334,0.0069
333,333,48,0.5416666666666666,0.00074
334,334,49,0.32653061224489793,4e-05
335,335,49,0.3469387755102041,0.00018
336,336,49,0.3673469387755102,0.00976
337,337,49,0.3877551020408163,0.058620000000000005
338,338,49,0.4081632653061225,0.14715999999999999
339,339,49,0.42857142857142855,0.26158000000000003
340,340,49,0.4489795918367347,0.2806
341,341,49,0.4693877551020408,0.16794
342,342,49,0.4897959183673469,0.06154
343,343,49,0.5102040816326531,0.0118
344,344,49,0.5306122448979592,0.00078
345,345,50,0.34,2e-05
346,346,50,0.36,0.00628
347,347,50,0.38,0.0337
348,348,50,0.4,0.12054000000000001
349,349,50,0.42,0.21944
350,350,50,0.44,0.26514
351,351,50,0.46,0.21428000000000003
352,352,50,0.48,0.10674000000000002
353,353,50,0.5,0.02854
354,354,50,0.52,0.00446
355,355,50,0.54,0.00086
356,356,51,0.3137254901960784,5.9999999999999995e-05
357,357,51,0.3333333333333333,0.00156
358,358,51,0.35294117647058826,0.00112
359,359,51,0.3725490196078432,0.01494
360,360,51,0.392156862745098,0.0605
361,361,51,0.4117647058823529,0.15978
362,362,51,0.4313725490196079,0.28294
363,363,51,0.4509803921568628,0.27018000000000003
364,364,51,0.4705882352941176,0.14668
365,365,51,0.4901960784313725,0.05297999999999999
366,366,51,0.5098039215686274,0.00864
367,367,51,0.5294117647058824,0.00062
368,368,52,0.3269230769230769,5.9999999999999995e-05
369,369,52,0.3461538461538461,0.00108
370,370,52,0.36538461538461536,0.00782
371,371,52,0.38461538461538464,0.03826
372,372,52,0.40384615384615385,0.12598
373,373,52,0.4230769230769231,0.26421999999999995
374,374,52,0.4423076923076923,0.2931
375,375,52,0.4615384615384616,0.17718
376,376,52,0.4807692307692308,0.07374
377,377,52,0.5,0.01708
378,378,52,0.5192307692307693,0.00148
379,379,54,0.3333333333333333,8.47443263673497e-05
380,380,54,0.35185185185185186,0.0007796478025796173
381,381,54,0.3703703703703704,0.010389654412637074
382,382,54,0.3888888888888889,0.05071100489822206
383,383,54,0.4074074074074074,0.13309943899255944
384,384,54,0.4259259259259259,0.24663988745953455
385,385,54,0.4444444444444444,0.2594701784715513
386,386,54,0.462962962962963,0.18418331892679785
387,387,54,0.4814814814814815,0.08555787190047626
388,388,54,0.5,0.02783003677903764
389,389,54,0.5185185185185185,0.0012542160302367756
390,390,60,0.35,3.389773054693988e-05
391,391,60,0.36666666666666653,0.004016881069812375
392,392,60,0.38333333333333336,0.0201860985407027
393,393,60,0.4,0.06654124506364299
394,394,60,0.4166666666666667,0.1513533668920866
395,395,60,0.43333333333333335,0.2408433755360079
396,396,60,0.45,0.24801274554668565
397,397,60,0.4666666666666667,0.18581040999305096
398,398,60,0.4833333333333333,0.06367688683242657
399,399,60,0.5,0.01766071761495568
400,400,60,0.5166666666666667,0.0018643751800816934
401,401,66,0.4848484848484849,0.029457127845290764
402,402,66,0.5,0.008237148522906391
403,403,66,0.5151515151515151,0.0006440568803918577
404,404,66,0.5303030303030303,6.779546109387976e-05
405,405,66,0.3484848484848485,8.47443263673497e-05
406,406,66,0.3636363636363637,0.005254148234775682
407,407,66,0.3787878787878788,0.01938950187284961
408,408,66,0.3939393939393939,0.05854138065456518
409,409,66,0.4090909090909091,0.1348790698462738
410,410,66,0.42424242424242425,0.2647073778410535
411,411,66,0.4393939393939394,0.2415382790122201
412,412,66,0.4545454545454545,0.15686174810596432
413,413,66,0.4696969696969697,0.08033762139624752
414,414,72,0.4444444444444444,0.2372841138285792
415,415,72,0.4583333333333333,0.1608108337146828
416,416,72,0.4722222222222222,0.07274452975373298
417,417,72,0.4861111111111111,0.020338638328163933
418,418,72,0.5,0.002355892273012322
419,419,72,0.5138888888888888,3.389773054693988e-05
420,420,72,0.3611111111111111,0.002288096811918442
421,421,72,0.375,0.012220131862171827
422,422,72,0.3888888888888889,0.030880832528262236
423,423,72,0.4027777777777778,0.07560888798494941
424,424,72,0.4166666666666667,0.1653192318774258
425,425,72,0.4305555555555556,0.22011491330655414
426,426,78,0.41025641025641024,0.13903154183827393
427,427,78,0.4230769230769231,0.19903052490635756
428,428,78,0.4358974358974359,0.2330977441060321
429,429,78,0.4487179487179487,0.1812172675039406
430,430,78,0.4615384615384616,0.10954051626243624
431,431,78,0.4743589743589744,0.04321960644734835
432,432,78,0.4871794871794872,0.013169268317486145
433,433,78,0.5,0.0037965458212572663
434,434,78,0.5128205128205128,0.0002372841138285792
435,435,78,0.3461538461538461,0.00018643751800816936
436,436,78,0.35897435897435903,0.0026779207132082506
437,437,78,0.3717948717948718,0.009694750936424806
438,438,78,0.38461538461538464,0.014203149099167813
439,439,78,0.3974358974358974,0.05089744241623023
440,440,84,0.3809523809523809,0.013372654700767784
441,441,84,0.3928571428571429,0.04588057829528313
442,442,84,0.4047619047619048,0.07957492245894138
443,443,84,0.4166666666666667,0.1498110201522008
444,444,84,0.42857142857142855,0.18881035914645514
445,445,84,0.4404761904761905,0.20308130370671684
446,446,84,0.4523809523809524,0.15608210030338468
447,447,84,0.4642857142857143,0.10055761766749716
448,448,84,0.4761904761904762,0.04543990779817291
449,449,84,0.4880952380952381,0.01086422264029423
450,450,84,0.5,0.00291520482703683
451,451,84,0.5119047619047619,8.47443263673497e-05
452,452,84,0.35714285714285715,0.0005254148234775681
453,453,84,0.3690476190476191,0.00299994915340418
454,454,90,0.3555555555555556,0.0002372841138285792
455,455,90,0.36666666666666653,0.0009999830511347263
456,456,90,0.37777777777777777,0.002321994542465382
457,457,90,0.3888888888888889,0.0110506601583024
458,458,90,0.4,0.03789766275147879
459,459,90,0.4111111111111111,0.11621836918018337
460,460,90,0.4222222222222222,0.19003067744614502
461,461,90,0.43333333333333335,0.20250504228741886
462,462,90,0.4444444444444444,0.17818342061998949
463,463,90,0.4555555555555556,0.14081117269198828
464,464,90,0.4666666666666667,0.07677835968881884
465,465,90,0.4777777777777778,0.03498245792444196
466,466,90,0.4888888888888889,0.007338858663412484
467,467,90,0.5,0.00027118184437551905
468,468,90,0.5111111111111111,0.00037287503601633867
469,469,96,0.375,0.0004915170929306283
470,470,96,0.3854166666666667,0.0035423128421552172
471,471,96,0.3958333333333333,0.0284740936594295
472,472,96,0.40625,0.061948102574532635
473,473,96,0.4166666666666667,0.14876019050524567
474,474,96,0.4270833333333333,0.21501330485923967
475,475,96,0.4375,0.21647090727275808
476,476,96,0.4479166666666667,0.15798037321401331
477,477,96,0.4583333333333333,0.10238809511703192
478,478,96,0.46875,0.04410094744156879
479,479,96,0.4791666666666667,0.015508211725224997
480,480,96,0.4895833333333333,0.005169403908408332
481,481,96,0.5,0.00015253978746122948
482,482,102,0.3725490196078432,0.0015084490093388249
483,483,102,0.38235294117647056,0.003711801494889917
484,484,102,0.392156862745098,0.016914967542923
485,485,102,0.4019607843137255,0.04235521431840138
486,486,102,0.4117647058823529,0.0867781902001661
487,487,102,0.4215686274509804,0.13060795579735934
488,488,102,0.4313725490196079,0.16928526635141775
489,489,102,0.4411764705882353,0.1878781715564143
490,490,102,0.4509803921568628,0.16492940797613598
491,491,102,0.4607843137254902,0.1052694022135218
492,492,102,0.4705882352941176,0.052066914120099665
493,493,102,0.4803921568627451,0.027863934509584583
494,494,102,0.4901960784313725,0.006304977881730818
495,495,102,0.5,0.003288079863053169
496,496,102,0.5098039215686274,0.0012372671649633054
497,497,108,0.3796296296296297,0.0007118523414857375
498,498,108,0.3888888888888889,0.0036101083032490976
499,499,108,0.39814814814814814,0.015881086761241336
500,500,108,0.4074074074074074,0.03801630480839308
501,501,108,0.4166666666666667,0.06623616548872054
502,502,108,0.4259259259259259,0.13918408162573515
503,503,108,0.4351851851851852,0.19882713852307587
504,504,108,0.4444444444444444,0.19933560448128
505,505,108,0.4537037037037037,0.16513279435941766
506,506,108,0.462962962962963,0.10537109540516262
507,507,108,0.4722222222222222,0.0496771241165404
508,508,108,0.4814814814814815,0.012304876188539177
509,509,108,0.4907407407407408,0.003254182132506229
510,510,108,0.5,0.0015253978746122944
511,511,108,0.5092592592592593,0.0009321875900408467
512,512,114,0.3947368421052632,0.0028135116353960104
513,513,114,0.4035087719298245,0.018948831375739397
514,514,114,0.412280701754386,0.06235487534109591
515,515,114,0.42105263157894735,0.12993000118642056
516,516,114,0.4298245614035088,0.17853934679073236
517,517,114,0.43859649122807015,0.2076235996000068
518,518,114,0.4473684210526316,0.18672564871781835
519,519,114,0.456140350877193,0.13908238843409435
520,520,114,0.4649122807017544,0.05977864781952848
521,521,114,0.4736842105263158,0.013050626260571857
522,522,114,0.4824561403508772,0.0011525228385959561
523,523,120,0.38333333333333336,0.00035592617074286874
524,524,120,0.39166666666666666,0.005999898306808359
525,525,120,0.4,0.02303350790664565
526,526,120,0.4083333333333333,0.06315147200894901
527,527,120,0.4166666666666667,0.10994728902899953
528,528,120,0.425,0.17579363061643022
529,529,120,0.43333333333333335,0.2106574464839579
530,530,120,0.44166666666666665,0.2026745309401536
531,531,120,0.45,0.11930306265995493
532,532,120,0.4583333333333333,0.06160912526906324
533,533,120,0.4666666666666667,0.022660632870629308
534,534,120,0.475,0.004576193623836884
535,535,120,0.4833333333333333,0.0002372841138285792
536,536,126,0.3888888888888889,0.0007457500720326776
537,537,126,0.3968253968253968,0.0012881137607837153
538,538,126,0.4047619047619048,0.0221013203166048
539,539,126,0.4126984126984127,0.05286351078795275
540,540,126,0.42063492063492064,0.11691327265639564
541,541,126,0.42857142857142855,0.2093862815884477
542,542,126,0.4365079365079365,0.22799613565871765
543,543,126,0.4444444444444444,0.1940306096506839
544,544,126,0.4523809523809524,0.10455754987203608
545,545,126,0.4603174603174603,0.04784664666700565
546,546,126,0.4682539682539682,0.013864171793698412
547,547,126,0.4761904761904762,0.006813443839934917
548,548,126,0.4841269841269841,0.0015931933357061744
549,549,132,0.4848484848484849,0.001813528584261284
550,550,132,0.3939393939393939,0.0010338807816816665
551,551,132,0.4015151515151515,0.015203132150302537
552,552,132,0.4090909090909091,0.05021948780529144
553,553,132,0.4166666666666667,0.09054083829087643
554,554,132,0.42424242424242425,0.12548939848477145
555,555,132,0.4318181818181818,0.19726784291791666
556,556,132,0.4393939393939394,0.20008135455331266
557,557,132,0.44696969696969696,0.15057371908950695
558,558,132,0.4545454545454545,0.09847290723886036
559,559,132,0.4621212121212121,0.04638904425348723
560,560,132,0.4696969696969697,0.01715225165675158
561,561,132,0.4772727272727273,0.00576261419297978
562,562,138,0.463768115942029,0.0057456653277063105
563,563,138,0.4710144927536232,0.001694886527346994
564,564,138,0.4782608695652174,0.00025423297910204907
565,565,138,0.3840579710144928,0.00010169319164081965
566,566,138,0.39130434782608703,0.006372773342824697
567,567,138,0.3985507246376812,0.015609904916865815
568,568,138,0.4057971014492754,0.04594837375637701
569,569,138,0.4130434782608696,0.0980491856070236
570,570,138,0.42028985507246375,0.15109913391298452
571,571,138,0.427536231884058,0.1915899730513042
572,572,138,0.43478260869565216,0.2116404806698192
573,573,138,0.4420289855072464,0.16053965187030728
574,574,138,0.4492753623188406,0.08459178657988847
575,575,138,0.4565217391304348,0.02676225826680904
576,576,144,0.4444444444444444,0.15960746428026645
577,577,144,0.4513888888888889,0.10840494228911374
578,578,144,0.4583333333333333,0.0526092778088507
579,579,144,0.4652777777777778,0.025033474008915105
580,580,144,0.4722222222222222,0.005949051710987949
581,581,144,0.4791666666666667,0.0005084659582040984
582,582,144,0.3958333333333333,0.00025423297910204907
583,583,144,0.4027777777777778,0.008067659870171691
584,584,144,0.4097222222222222,0.024897883086727343
585,585,144,0.4166666666666667,0.0778630870663209
586,586,144,0.4236111111111111,0.1520652192335723
587,587,144,0.4305555555555556,0.19835257029541872
588,588,144,0.4375,0.18638667141234894
589,589,156,0.41025641025641024,0.055422789444246716
590,590,156,0.4166666666666667,0.11140489144251793
591,591,156,0.4230769230769231,0.1882849443229776
592,592,156,0.42948717948717946,0.19201369468314095
593,593,156,0.4358974358974359,0.1557431229979153
594,594,156,0.4423076923076923,0.11786240911170998
595,595,156,0.4487179487179487,0.08026982593515364
596,596,156,0.4551282051282051,0.03493161132862155
597,597,156,0.4615384615384616,0.020016609887968002
598,598,156,0.467948717948718,0.012101489805257538
599,599,156,0.4743589743589744,0.01118625108049016
600,600,156,0.4807692307692308,0.00294910255758377
601,601,156,0.4871794871794872,3.389773054693988e-05
602,602,156,0.39102564102564097,0.0005593125540245081
603,603,156,0.3974358974358974,0.003101642345044999
604,604,156,0.40384615384615385,0.014118404772800462
605,605,168,0.3928571428571429,3.389773054693988e-05
606,606,168,0.39880952380952384,0.003169437806138879
607,607,168,0.4047619047619048,0.015220081015576009
608,608,168,0.4107142857142857,0.054473652988932385
609,609,168,0.4166666666666667,0.07630379146116167
610,610,168,0.4226190476190476,0.1316587854443145
611,611,168,0.42857142857142855,0.1747428009694751
612,612,168,0.4345238095238095,0.18335282452839785
613,613,168,0.4404761904761905,0.15589566278537653
614,614,168,0.44642857142857145,0.10859137980712193
615,615,168,0.4523809523809524,0.04960932865544652
616,616,168,0.4583333333333333,0.027965627701225404
617,617,168,0.4642857142857143,0.016270910662531144
618,618,168,0.4702380952380952,0.0024406365993796717
619,619,168,0.4761904761904762,0.00027118184437551905
620,620,180,0.3944444444444444,0.004677886815477704
621,621,180,0.4,0.01603362654870256
622,622,180,0.4055555555555556,0.036999372891984884
623,623,180,0.4111111111111111,0.06737173946204301
624,624,180,0.4166666666666667,0.12138777308859172
625,625,180,0.4222222222222222,0.1472178437653599
626,626,180,0.42777777777777776,0.17853934679073236
627,627,180,0.43333333333333335,0.1705733801122015
628,628,180,0.4388888888888889,0.12157421060659987
629,629,180,0.4444444444444444,0.07293096727174116
630,630,180,0.45,0.03245707699869494
631,631,180,0.4555555555555556,0.013660785410416772
632,632,180,0.4611111111111112,0.007169370010677786
633,633,180,0.4666666666666667,0.006491415399738987
634,634,180,0.4722222222222222,0.002288096811918442
635,635,180,0.4777777777777778,0.0006271080151183878
636,636,192,0.4010416666666667,0.0010338807816816665
637,637,192,0.40625,0.0110506601583024
638,638,192,0.4114583333333333,0.036745139912882835
639,639,192,0.4166666666666667,0.05498211894713649
640,640,192,0.421875,0.08228674090269658
641,641,192,0.4270833333333333,0.11701496584803647
642,642,192,0.4322916666666667,0.14294672971644548
643,643,192,0.4375,0.17645463636209555
644,644,192,0.4427083333333333,0.14613311638785784
645,645,192,0.4479166666666667,0.10154065185335842
646,646,192,0.453125,0.06849036457009203
647,647,192,0.4583333333333333,0.03749088998491551
648,648,192,0.4635416666666667,0.01628785952780461
649,649,192,0.46875,0.007288012067592075
650,650,192,0.4739583333333333,0.00025423297910204907
651,651,216,0.4444444444444444,0.12106574464839577
652,652,216,0.4490740740740741,0.08776122438602736
653,653,216,0.4537037037037037,0.05623633497737328
654,654,216,0.4583333333333333,0.023541973864849748
655,655,216,0.462962962962963,0.014220097964441281
656,656,216,0.4675925925925926,0.00030507957492245896
657,657,216,0.4074074074074074,0.005016864120947102
658,658,216,0.4120370370370369,0.015304825341943357
659,659,216,0.4166666666666667,0.040762020982695206
660,660,216,0.4212962962962963,0.07065981932509617
661,661,216,0.4259259259259259,0.1178454602464365
662,662,216,0.4305555555555556,0.14247216148878833
663,663,216,0.4351851851851852,0.15462449788986626
664,664,216,0.4398148148148148,0.15018389518821715
665,665,203,0.4729064039408867,0.0014067558176980052
666,666,203,0.477832512315271,0.0001694886527346994
667,667,203,0.3940886699507389,0.00010169319164081965
668,668,203,0.3990147783251232,0.0012203182996898358
669,669,203,0.4039408866995074,0.0070846256843104345
670,670,203,0.4088669950738916,0.02194878052914357
671,671,203,0.4137931034482759,0.03223674175013983
672,672,203,0.4187192118226601,0.058880357960034574
673,673,203,0.4236453201970443,0.10172708937136657
674,674,203,0.42857142857142855,0.1701157607498178
675,675,203,0.4334975369458128,0.16998016982763006
676,676,203,0.43842364532019706,0.17177674954661784
677,677,203,0.4433497536945813,0.11240487449365263
678,678,203,0.4482758620689655,0.07893086557854953
679,679,203,0.4532019704433498,0.0377790206945645
680,680,203,0.458128078817734,0.02320299655938035
681,681,203,0.4630541871921182,0.008271046253453332
682,682,203,0.4679802955665025,0.0027626650395756003


==> RoddenWeighill/XY_GOV10.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.0,0.0112
1,1,3,0.3333333333333333,0.9888
2,2,4,0.25,0.9857
3,3,4,0.5,0.0143
4,4,5,0.2,0.9183600000000001
5,5,5,0.4,0.08164
6,6,6,0.16666666666666666,0.5436
7,7,6,0.3333333333333333,0.4564
8,8,7,0.14285714285714285,0.24518
9,9,7,0.2857142857142857,0.75442
10,10,7,0.42857142857142855,0.0004
11,11,8,0.125,0.07297999999999999
12,12,8,0.25,0.9194399999999999
13,13,8,0.375,0.00758
14,14,9,0.1111111111111111,0.04526
15,15,9,0.2222222222222222,0.91606
16,16,9,0.3333333333333333,0.03854
17,17,9,0.4444444444444444,0.00014
18,18,10,0.1,0.012
19,19,10,0.2,0.78172
20,20,10,0.3,0.19846
21,21,10,0.4,0.00782
22,22,11,0.09090909090909093,0.0004
23,23,11,0.18181818181818185,0.51702
24,24,11,0.2727272727272727,0.4349
25,25,11,0.3636363636363637,0.04768
26,26,12,0.16666666666666666,0.36854000000000003
27,27,12,0.25,0.527
28,28,12,0.3333333333333333,0.10392
29,29,12,0.4166666666666667,0.00054
30,30,13,0.15384615384615385,0.24158000000000002
31,31,13,0.2307692307692308,0.53804
32,32,13,0.3076923076923077,0.21011999999999997
33,33,13,0.38461538461538464,0.01026
34,34,14,0.14285714285714285,0.15775999999999998
35,35,14,0.21428571428571427,0.5039600000000001
36,36,14,0.2857142857142857,0.30958
37,37,14,0.35714285714285715,0.0287
38,38,15,0.13333333333333333,0.06786
39,39,15,0.2,0.4612
40,40,15,0.26666666666666666,0.40926
41,41,15,0.3333333333333333,0.06154
42,42,15,0.4,0.00014
43,43,16,0.125,0.03804
44,44,16,0.1875,0.3842
45,45,16,0.25,0.45852
46,46,16,0.3125,0.1187
47,47,16,0.375,0.00054
48,48,17,0.1176470588235294,0.00892
49,49,17,0.17647058823529413,0.29816
50,50,17,0.2352941176470588,0.49951999999999996
51,51,17,0.29411764705882354,0.19047999999999998
52,52,17,0.35294117647058826,0.00292
53,53,18,0.1111111111111111,0.0021
54,54,18,0.16666666666666666,0.20788
55,55,18,0.2222222222222222,0.5061
56,56,18,0.2777777777777778,0.27154
57,57,18,0.3333333333333333,0.01238
58,58,19,0.10526315789473684,0.00062
59,59,19,0.15789473684210525,0.11984000000000002
60,60,19,0.21052631578947367,0.47394
61,61,19,0.2631578947368421,0.38632
62,62,19,0.3157894736842105,0.019280000000000002
63,63,20,0.15,0.08336
64,64,20,0.2,0.39976
65,65,20,0.25,0.45702
66,66,20,0.3,0.059579999999999994
67,67,20,0.35,0.00028
68,68,21,0.14285714285714285,0.021419999999999998
69,69,21,0.19047619047619047,0.2498
70,70,21,0.2380952380952381,0.58496
71,71,21,0.2857142857142857,0.14062
72,72,21,0.3333333333333333,0.0032
73,73,22,0.13636363636363635,0.01228
74,74,22,0.18181818181818185,0.21461999999999998
75,75,22,0.2272727272727273,0.5885199999999999
76,76,22,0.2727272727272727,0.17874
77,77,22,0.3181818181818182,0.00584
78,78,23,0.13043478260869565,0.006
79,79,23,0.17391304347826084,0.1117
80,80,23,0.21739130434782608,0.58954
81,81,23,0.2608695652173913,0.27368000000000003
82,82,23,0.3043478260869565,0.01902
83,83,23,0.3478260869565217,5.9999999999999995e-05
84,84,24,0.125,0.00098
85,85,24,0.16666666666666666,0.0587
86,86,24,0.20833333333333331,0.48226
87,87,24,0.25,0.40018000000000004
88,88,24,0.2916666666666667,0.0534
89,89,24,0.3333333333333333,0.00448
90,90,25,0.12,4e-05
91,91,25,0.16,0.04202
92,92,25,0.2,0.38
93,93,25,0.24,0.48212
94,94,25,0.28,0.08804
95,95,25,0.32,0.00774
96,96,25,0.36,4e-05
97,97,26,0.1153846153846154,0.0007
98,98,26,0.15384615384615385,0.01994
99,99,26,0.19230769230769232,0.24431999999999998
100,100,26,0.2307692307692308,0.5513600000000001
101,101,26,0.2692307692307692,0.16592
102,102,26,0.3076923076923077,0.01732
103,103,26,0.3461538461538461,0.00044
104,104,27,0.14814814814814814,0.0131
105,105,27,0.1851851851851852,0.17282
106,106,27,0.2222222222222222,0.55104
107,107,27,0.25925925925925924,0.22526
108,108,27,0.2962962962962963,0.0343
109,109,27,0.3333333333333333,0.003
110,110,27,0.3703703703703704,0.00047999999999999996
111,111,28,0.14285714285714285,0.00278
112,112,28,0.17857142857142858,0.0736
113,113,28,0.21428571428571427,0.5227
114,114,28,0.25,0.33744
115,115,28,0.2857142857142857,0.05926
116,116,28,0.32142857142857145,0.004220000000000001
117,117,29,0.13793103448275862,0.00274
118,118,29,0.1724137931034483,0.07404
119,119,29,0.20689655172413796,0.35932
120,120,29,0.2413793103448276,0.39588
121,121,29,0.27586206896551724,0.14814000000000002
122,122,29,0.3103448275862069,0.0191
123,123,29,0.3448275862068966,0.00078
124,124,30,0.13333333333333333,0.0003
125,125,30,0.16666666666666666,0.02554
126,126,30,0.2,0.29578000000000004
127,127,30,0.2333333333333333,0.4614
128,128,30,0.26666666666666666,0.18508
129,129,30,0.3,0.03096
130,130,30,0.3333333333333333,0.0009400000000000001
131,131,31,0.16129032258064516,0.00772
132,132,31,0.1935483870967742,0.20506
133,133,31,0.2258064516129032,0.44508000000000003
134,134,31,0.25806451612903225,0.26982
135,135,31,0.2903225806451613,0.06672
136,136,31,0.3225806451612903,0.005220000000000001
137,137,31,0.3548387096774194,0.00037999999999999997
138,138,32,0.15625,0.0083
139,139,32,0.1875,0.12136
140,140,32,0.21875,0.41196000000000005
141,141,32,0.25,0.34868000000000005
142,142,32,0.28125,0.09842000000000001
143,143,32,0.3125,0.01096
144,144,32,0.34375,0.00032
145,145,33,0.15151515151515152,0.00224
146,146,33,0.18181818181818185,0.08308
147,147,33,0.21212121212121213,0.3424
148,148,33,0.24242424242424246,0.37916
149,149,33,0.2727272727272727,0.16504000000000002
150,150,33,0.30303030303030304,0.02748
151,151,33,0.3333333333333333,0.0006
152,152,34,0.14705882352941174,0.0007
153,153,34,0.17647058823529413,0.06256
154,154,34,0.2058823529411765,0.30524
155,155,34,0.2352941176470588,0.38056
156,156,34,0.2647058823529412,0.20334000000000002
157,157,34,0.29411764705882354,0.04214
158,158,34,0.3235294117647059,0.00496
159,159,34,0.35294117647058826,0.0005
160,160,35,0.14285714285714285,0.00014
161,161,35,0.17142857142857146,0.02246
162,162,35,0.2,0.25118
163,163,35,0.22857142857142854,0.38956
164,164,35,0.2571428571428571,0.26184
165,165,35,0.2857142857142857,0.06698
166,166,35,0.3142857142857143,0.0076
167,167,35,0.3428571428571429,0.00023999999999999998
168,168,36,0.16666666666666666,0.01004
169,169,36,0.19444444444444445,0.15894
170,170,36,0.2222222222222222,0.35698
171,171,36,0.25,0.3493
172,172,36,0.2777777777777778,0.10954000000000001
173,173,36,0.3055555555555556,0.01516
174,174,36,0.3333333333333333,4e-05
175,175,37,0.16216216216216214,0.0057
176,176,37,0.1891891891891892,0.13005999999999998
177,177,37,0.21621621621621626,0.31351999999999997
178,178,37,0.2432432432432433,0.32782
179,179,37,0.2702702702702703,0.17836
180,180,37,0.2972972972972973,0.0419
181,181,37,0.32432432432432434,0.00264
182,182,38,0.15789473684210525,0.00118
183,183,38,0.18421052631578946,0.0724
184,184,38,0.21052631578947367,0.29268
185,185,38,0.2368421052631579,0.37872
186,186,38,0.2631578947368421,0.2016
187,187,38,0.2894736842105263,0.04902
188,188,38,0.3157894736842105,0.0044
189,189,39,0.15384615384615385,0.00132
190,190,39,0.1794871794871795,0.0498
191,191,39,0.20512820512820512,0.22582
192,192,39,0.2307692307692308,0.37148000000000003
193,193,39,0.2564102564102564,0.24295999999999998
194,194,39,0.28205128205128205,0.09344
195,195,39,0.3076923076923077,0.013319999999999999
196,196,39,0.3333333333333333,0.00186
197,197,40,0.15,0.00082
198,198,40,0.175,0.0271
199,199,40,0.2,0.17994000000000002
200,200,40,0.225,0.34724
201,201,40,0.25,0.32408000000000003
202,202,40,0.275,0.10534
203,203,40,0.3,0.015119999999999998
204,204,40,0.325,0.00036
205,205,41,0.17073170731707318,0.017480000000000002
206,206,41,0.1951219512195122,0.10534
207,207,41,0.2195121951219512,0.27538
208,208,41,0.24390243902439024,0.3565
209,209,41,0.2682926829268293,0.19326
210,210,41,0.2926829268292683,0.04578
211,211,41,0.3170731707317073,0.006220000000000001
212,212,41,0.3414634146341464,4e-05
213,213,42,0.16666666666666666,0.0038399999999999997
214,214,42,0.19047619047619047,0.0703
215,215,42,0.21428571428571427,0.22888000000000003
216,216,42,0.2380952380952381,0.35812
217,217,42,0.2619047619047619,0.23642
218,218,42,0.2857142857142857,0.08878
219,219,42,0.30952380952380953,0.01366
220,220,43,0.13953488372093026,0.00032
221,221,43,0.16279069767441862,0.00586
222,222,43,0.18604651162790695,0.04766
223,223,43,0.20930232558139536,0.17628
224,224,43,0.2325581395348837,0.33608000000000005
225,225,43,0.2558139534883721,0.28846
226,226,43,0.2790697674418605,0.11848
227,227,43,0.3023255813953488,0.025480000000000003
228,228,43,0.32558139534883723,0.0013800000000000002
229,229,44,0.1590909090909091,0.00118
230,230,44,0.18181818181818185,0.0166
231,231,44,0.20454545454545456,0.11712
232,232,44,0.2272727272727273,0.30601999999999996
233,233,44,0.25,0.3283
234,234,44,0.2727272727272727,0.1872
235,235,44,0.2954545454545455,0.03808
236,236,44,0.3181818181818182,0.00514
237,237,44,0.3409090909090909,0.00036
238,238,45,0.15555555555555556,8e-05
239,239,45,0.17777777777777778,0.0127
240,240,45,0.2,0.0653
241,241,45,0.2222222222222222,0.20122
242,242,45,0.24444444444444444,0.32095999999999997
243,243,45,0.26666666666666666,0.2517
244,244,45,0.2888888888888889,0.11248
245,245,45,0.3111111111111111,0.028999999999999998
246,246,45,0.3333333333333333,0.00614
247,247,45,0.3555555555555556,0.00042
248,248,46,0.17391304347826084,0.00412
249,249,46,0.1956521739130435,0.03922
250,250,46,0.21739130434782608,0.12646
251,251,46,0.2391304347826087,0.26258000000000004
252,252,46,0.2608695652173913,0.28966
253,253,46,0.2826086956521739,0.19624
254,254,46,0.3043478260869565,0.07198
255,255,46,0.32608695652173914,0.00922
256,256,46,0.3478260869565217,0.0005200000000000001
257,257,47,0.1702127659574468,0.0030399999999999997
258,258,47,0.1914893617021277,0.02062
259,259,47,0.2127659574468085,0.0831
260,260,47,0.23404255319148934,0.2021
261,261,47,0.2553191489361702,0.29956
262,262,47,0.2765957446808511,0.24894000000000002
263,263,47,0.2978723404255319,0.10792
264,264,47,0.3191489361702128,0.02854
265,265,47,0.3404255319148936,0.00618
266,266,48,0.1875,0.005
267,267,48,0.20833333333333331,0.04818
268,268,48,0.22916666666666666,0.13446
269,269,48,0.25,0.2986
270,270,48,0.2708333333333333,0.2853
271,271,48,0.2916666666666667,0.17412
272,272,48,0.3125,0.047580000000000004
273,273,48,0.3333333333333333,0.00618
274,274,48,0.3541666666666667,0.00058
275,275,49,0.1836734693877551,0.00168
276,276,49,0.20408163265306126,0.01324
277,277,49,0.22448979591836732,0.06302
278,278,49,0.24489795918367346,0.21128000000000002
279,279,49,0.2653061224489796,0.34221999999999997
280,280,49,0.2857142857142857,0.25576
281,281,49,0.30612244897959184,0.09708
282,282,49,0.32653061224489793,0.0153
283,283,49,0.3469387755102041,0.00042
284,284,50,0.18,0.00026000000000000003
285,285,50,0.2,0.00636
286,286,50,0.22,0.052579999999999995
287,287,50,0.24,0.1595
288,288,50,0.26,0.28114
289,289,50,0.28,0.30962
290,290,50,0.3,0.14526
291,291,50,0.32,0.04222
292,292,50,0.34,0.0030600000000000002
293,293,51,0.17647058823529413,0.0013
294,294,51,0.19607843137254904,0.00476
295,295,51,0.21568627450980396,0.02282
296,296,51,0.2352941176470588,0.08992
297,297,51,0.2549019607843137,0.26228
298,298,51,0.27450980392156865,0.32308000000000003
299,299,51,0.29411764705882354,0.21666
300,300,51,0.3137254901960784,0.06713999999999999
301,301,51,0.3333333333333333,0.01026
302,302,51,0.35294117647058826,0.0017800000000000001
303,303,52,0.19230769230769232,0.0002
304,304,52,0.21153846153846154,0.01764
305,305,52,0.2307692307692308,0.07977999999999999
306,306,52,0.25,0.23066
307,307,52,0.2692307692307692,0.32794
308,308,52,0.28846153846153844,0.2381
309,309,52,0.3076923076923077,0.0931
310,310,52,0.3269230769230769,0.0125
311,311,52,0.3461538461538461,8e-05
312,312,54,0.1851851851851852,0.0004745682276571584
313,313,54,0.2037037037037037,0.011915052287249369
314,314,54,0.2222222222222222,0.06311757427840206
315,315,54,0.24074074074074076,0.2042846731411332
316,316,54,0.25925925925925924,0.30785918882730795
317,317,54,0.2777777777777778,0.2756732936729886
318,318,54,0.2962962962962963,0.11447263605701598
319,319,54,0.3148148148148148,0.01930475754648226
320,320,54,0.3333333333333333,0.00289825596176336
321,321,60,0.16666666666666666,0.00027118184437551905
322,322,60,0.18333333333333326,0.0016440399315265845
323,323,60,0.2,0.00903374519075948
324,324,60,0.21666666666666667,0.03130455416009898
325,325,60,0.2333333333333333,0.1030152031321503
326,326,60,0.25,0.22416569210691345
327,327,60,0.26666666666666666,0.28760529482551145
328,328,60,0.2833333333333333,0.20014915001440653
329,329,60,0.3,0.10360841341672176
330,330,60,0.31666666666666665,0.032999440687445966
331,331,60,0.3333333333333333,0.006203284690089998
332,332,66,0.19696969696969696,0.0001694886527346994
333,333,66,0.21212121212121213,0.009847290723886036
334,334,66,0.2272727272727273,0.041372180132540126
335,335,66,0.24242424242424246,0.1288961204047389
336,336,66,0.2575757575757576,0.2177590210335418
337,337,66,0.2727272727272727,0.2708937136658701
338,338,66,0.2878787878787879,0.21718275961424385
339,339,66,0.30303030303030304,0.09723564007389704
340,340,66,0.3181818181818182,0.015643802647412757
341,341,66,0.3333333333333333,0.0009999830511347263
342,342,72,0.19444444444444445,5.084659582040982e-05
343,343,72,0.20833333333333331,0.00296605142285724
344,344,72,0.2222222222222222,0.017779359671869967
345,345,72,0.2361111111111111,0.07264283656209218
346,346,72,0.25,0.16979373230962186
347,347,72,0.2638888888888889,0.2841138285791766
348,348,72,0.2777777777777778,0.2514364163319266
349,349,72,0.2916666666666667,0.13867561566753106
350,350,72,0.3055555555555556,0.05233809596447518
351,351,72,0.3194444444444444,0.00940662022677582
352,352,72,0.3333333333333333,0.0007965966678530872
353,353,78,0.20512820512820512,0.0010338807816816665
354,354,78,0.21794871794871795,0.006711750648294097
355,355,78,0.2307692307692308,0.024067388688327317
356,356,78,0.2435897435897436,0.08291384891781495
357,357,78,0.2564102564102564,0.19316621752173693
358,358,78,0.2692307692307692,0.2656565142963679
359,359,78,0.28205128205128205,0.2367417501398281
360,360,78,0.2948717948717949,0.13215030253724513
361,361,78,0.3076923076923077,0.045575498720360666
362,362,78,0.3205128205128205,0.011440484059592209
363,363,78,0.3333333333333333,0.0004745682276571584
364,364,78,0.3461538461538461,6.779546109387976e-05
365,365,84,0.21428571428571427,0.0016270910662531145
366,366,84,0.2261904761904762,0.008169353061812512
367,367,84,0.2380952380952381,0.03621972508940526
368,368,84,0.25,0.10596430568973407
369,369,84,0.2619047619047619,0.19982712157421065
370,370,84,0.27380952380952384,0.26387688344265353
371,371,84,0.2857142857142857,0.2263351468619176
372,372,84,0.2976190476190476,0.1152014372637752
373,373,84,0.30952380952380953,0.033965526008033764
374,374,84,0.32142857142857145,0.007474449585600244
375,375,84,0.3333333333333333,0.0013389603566041253
376,376,90,0.2222222222222222,0.0007118523414857375
377,377,90,0.2333333333333333,0.005982949441534889
378,378,90,0.24444444444444444,0.045761936238368835
379,379,90,0.25555555555555554,0.12408264266707345
380,380,90,0.26666666666666666,0.2155048219521703
381,381,90,0.2777777777777778,0.2700632192674701
382,382,90,0.2888888888888889,0.20604735512957406
383,383,90,0.3,0.09769325943628074
384,384,90,0.3111111111111111,0.027914781105404997
385,385,90,0.32222222222222224,0.005542278944424671
386,386,90,0.3333333333333333,0.0006949034762122676
387,387,96,0.3333333333333333,0.001999966102269453
388,388,96,0.21875,0.00035592617074286874
389,389,96,0.22916666666666666,0.002542329791020491
390,390,96,0.2395833333333333,0.021338621379298657
391,391,96,0.25,0.0624735173980102
392,392,96,0.2604166666666667,0.13625192793342486
393,393,96,0.2708333333333333,0.20043728072405556
394,394,96,0.28125,0.23599600006779545
395,395,96,0.2916666666666667,0.18636972254707548
396,396,96,0.3020833333333333,0.1090489991695056
397,397,96,0.3125,0.031948611040490835
398,398,96,0.3229166666666667,0.011237097676310571
399,399,102,0.3137254901960784,0.03655870239487466
400,400,102,0.3235294117647059,0.008372739445094151
401,401,102,0.3333333333333333,0.0021016592939102725
402,402,102,0.3431372549019608,0.00040677276656327863
403,403,102,0.22549019607843135,0.0012203182996898358
404,404,102,0.2352941176470588,0.003423670785240928
405,405,102,0.24509803921568624,0.02560973542821308
406,406,102,0.2549019607843137,0.07769359841358621
407,407,102,0.2647058823529412,0.13655700750834732
408,408,102,0.27450980392156865,0.22511482856222773
409,409,102,0.2843137254901961,0.2183183335875663
410,410,102,0.29411764705882354,0.17459026118201387
411,411,102,0.30392156862745096,0.09003237233267232
412,412,108,0.2962962962962963,0.11367603938916288
413,413,108,0.3055555555555556,0.0491686581583363
414,414,108,0.3148148148148148,0.016626836833274008
415,415,108,0.3240740740740741,0.0023050456771919123
416,416,108,0.2222222222222222,0.00022033524855510922
417,417,108,0.2314814814814815,0.002542329791020491
418,418,108,0.24074074074074076,0.017220047117845458
419,419,108,0.25,0.04515177708852392
420,420,108,0.25925925925925924,0.12835375671598787
421,421,108,0.2685185185185185,0.1783020626769038
422,422,108,0.2777777777777778,0.2201318621718276
423,423,108,0.28703703703703703,0.22630124913137065
424,424,114,0.2807017543859649,0.20984390095083133
425,425,114,0.2894736842105263,0.17979356282096914
426,426,114,0.2982456140350877,0.10269317469195437
427,427,114,0.30701754385964913,0.04821952170302198
428,428,114,0.3157894736842105,0.014559075269910682
429,429,114,0.32456140350877194,0.002491483195200081
430,430,114,0.2280701754385965,0.00020338638328163932
431,431,114,0.2368421052631579,0.005288045965322622
432,432,114,0.2456140350877193,0.02776224131794376
433,433,114,0.2543859649122807,0.09108320197962748
434,434,114,0.2631578947368421,0.1347604277893595
435,435,114,0.2719298245614035,0.1833019779325774
436,436,120,0.26666666666666666,0.08701547431399467
437,437,120,0.275,0.15998033931628278
438,438,120,0.2833333333333333,0.20775919052219452
439,439,120,0.2916666666666667,0.20143726377519025
440,440,120,0.3,0.16191250995745834
441,441,120,0.3083333333333333,0.07450721174217388
442,442,120,0.31666666666666665,0.030728292740801005
443,443,120,0.325,0.009779495262792157
444,444,120,0.3333333333333333,0.0019830172369959837
445,445,120,0.2333333333333333,0.0021355570244572125
446,446,120,0.2416666666666667,0.008135455331265572
447,447,120,0.25,0.016423450449992372
448,448,120,0.25833333333333336,0.03820274232640125
449,449,126,0.25396825396825395,0.013118421721665734
450,450,126,0.2619047619047619,0.03905018559007475
451,451,126,0.2698412698412698,0.10198132235046864
452,452,126,0.2777777777777778,0.1861154895679734
453,453,126,0.2857142857142857,0.19603057575295332
454,454,126,0.2936507936507937,0.1763698920357282
455,455,126,0.3015873015873016,0.15548889001881325
456,456,126,0.30952380952380953,0.06818528499516957
457,457,126,0.31746031746031744,0.043507737156997336
458,458,126,0.3253968253968254,0.014847205979559668
459,459,126,0.3333333333333333,0.003135540075591939
460,460,126,0.3412698412698413,1.694886527346994e-05
461,461,126,0.2380952380952381,0.001203369434416366
462,462,126,0.246031746031746,0.0009491364553143168
463,463,132,0.24242424242424246,0.003627057168522568
464,464,132,0.25,0.01749122896222098
465,465,132,0.2575757575757576,0.05155844816189556
466,466,132,0.26515151515151514,0.0947950034745174
467,467,132,0.2727272727272727,0.1618786122269114
468,468,132,0.2803030303030303,0.21355570244572125
469,469,132,0.2878787878787879,0.17489534075693633
470,470,132,0.2954545454545455,0.1304215182793512
471,471,132,0.30303030303030304,0.0939984068066643
472,472,132,0.3106060606060606,0.044389078151217766
473,473,132,0.3181818181818182,0.010593040795918713
474,474,132,0.3257575757575757,0.002508432060473551
475,475,132,0.2348484848484849,0.00028813070964898903
476,476,138,0.2318840579710145,0.0001694886527346994
477,477,138,0.2391304347826087,0.001169471703869426
478,478,138,0.2463768115942029,0.002321994542465382
479,479,138,0.2536231884057971,0.007169370010677786
480,480,138,0.2608695652173913,0.023897900035592612
481,481,138,0.26811594202898553,0.07184623989423908
482,482,138,0.2753623188405797,0.1251673700445755
483,483,138,0.2826086956521739,0.18138675615667527
484,484,138,0.2898550724637681,0.21079303740614566
485,485,138,0.2971014492753623,0.18304774495347534
486,486,138,0.3043478260869565,0.11347265300588125
487,487,138,0.3115942028985507,0.05538889171369977
488,488,138,0.3188405797101449,0.021152183861290492
489,489,138,0.32608695652173914,0.003016898018677649
490,490,144,0.25,0.0038812901476246156
491,491,144,0.2569444444444444,0.012355722784359587
492,492,144,0.2638888888888889,0.03838917984440942
493,493,144,0.2708333333333333,0.08404942289113744
494,494,144,0.2777777777777778,0.13591295062795547
495,495,144,0.2847222222222222,0.17364112472669954
496,496,144,0.2916666666666667,0.19494584837545129
497,497,144,0.2986111111111111,0.17618345451772005
498,498,144,0.3055555555555556,0.10026948695784817
499,499,144,0.3125,0.056846494127218185
500,500,144,0.3194444444444444,0.02147421230148641
501,501,144,0.3263888888888889,0.0020508126980898628
502,502,156,0.2435897435897436,5.084659582040982e-05
503,503,156,0.25,0.00291520482703683
504,504,156,0.2564102564102564,0.0037965458212572663
505,505,156,0.26282051282051283,0.017220047117845458
506,506,156,0.2692307692307692,0.04460941339977288
507,507,156,0.2756410256410257,0.10513381129133403
508,508,156,0.28205128205128205,0.13969254758393926
509,509,156,0.28846153846153844,0.19365773461466754
510,510,156,0.2948717948717949,0.19135268893747565
511,511,156,0.3012820512820513,0.13520109828646973
512,512,156,0.3076923076923077,0.10106608362570126
513,513,156,0.3141025641025641,0.043507737156997336
514,514,156,0.3205128205128205,0.014643819596278031
515,515,156,0.3269230769230769,0.005135506177861392
516,516,156,0.3333333333333333,0.0016779376620735245
517,517,156,0.33974358974358976,0.0003389773054693988
518,518,168,0.2559523809523809,0.00040677276656327863
519,519,168,0.2619047619047619,0.006118540363722649
520,520,168,0.26785714285714285,0.018220030168980186
521,521,168,0.27380952380952384,0.06065998881374893
522,522,168,0.2797619047619048,0.08318503076219047
523,523,168,0.2857142857142857,0.13033677395298385
524,524,168,0.2916666666666667,0.1672344536533279
525,525,168,0.2976190476190476,0.18136980729140184
526,526,168,0.3035714285714285,0.13465873459771868
527,527,168,0.30952380952380953,0.11567600549143235
528,528,168,0.3154761904761905,0.0647277164793817
529,529,168,0.32142857142857145,0.029253741462009118
530,530,168,0.3273809523809524,0.005864307384620599
531,531,168,0.3333333333333333,0.002288096811918442
532,532,180,0.2611111111111111,0.0005423636887510381
533,533,180,0.26666666666666666,0.008355790579820681
534,534,180,0.2722222222222222,0.02818596294978052
535,535,180,0.2777777777777778,0.06662598939001034
536,536,180,0.2833333333333333,0.11911662514194675
537,537,180,0.2888888888888889,0.17550549990678124
538,538,180,0.29444444444444445,0.21396247521228454
539,539,180,0.3,0.18055626175827527
540,540,180,0.3055555555555556,0.11308282910459146
541,541,180,0.3111111111111111,0.06835477364790428
542,542,180,0.31666666666666665,0.02003355875324147
543,543,180,0.32222222222222224,0.004847375468212403
544,544,180,0.3277777777777778,0.0008304943984000271
545,545,192,0.3333333333333333,0.00018643751800816936
546,546,192,0.3385416666666667,8.47443263673497e-05
547,547,192,0.2604166666666667,0.00044067049711021843
548,548,192,0.265625,0.004355858375281775
549,549,192,0.2708333333333333,0.027118184437551904
550,550,192,0.2760416666666667,0.059270181861324385
551,551,192,0.28125,0.09818477652921136
552,552,192,0.2864583333333333,0.15620074236029902
553,553,192,0.2916666666666667,0.17004796528872393
554,554,192,0.296875,0.15208216809884578
555,555,192,0.3020833333333333,0.14067558176980052
556,556,192,0.3072916666666667,0.10991339129845257
557,557,192,0.3125,0.057643090795071274
558,558,192,0.3177083333333333,0.018847138184098576
559,559,192,0.3229166666666667,0.004576193623836884
560,560,192,0.328125,0.00037287503601633867
561,561,216,0.2962962962962963,0.1692174708903239
562,562,216,0.30092592592592593,0.14779410518465788
563,563,216,0.3055555555555556,0.12655717699700006
564,564,216,0.3101851851851852,0.07943933153675363
565,565,216,0.3148148148148148,0.04389756105828715
566,566,216,0.3194444444444444,0.018508160878629176
567,567,216,0.3240740740740741,0.005627023270792021
568,568,216,0.3287037037037037,0.00289825596176336
569,569,216,0.2685185185185185,0.004525347028016474
570,570,216,0.2731481481481481,0.01845731428280876
571,571,216,0.2777777777777778,0.0362536228199522
572,572,216,0.2824074074074074,0.06952424535177369
573,573,216,0.28703703703703703,0.12182844358570195
574,574,216,0.2916666666666667,0.15547194115353974
575,575,203,0.31527093596059114,0.10260843036558702
576,576,203,0.32019704433497537,0.048439856951577084
577,577,203,0.3251231527093596,0.026457178691886574
578,578,203,0.33004926108374383,0.009355773630955407
579,579,203,0.3349753694581281,0.0043050117794613645
580,580,203,0.3399014778325123,0.001966068371722513
581,581,203,0.2660098522167488,0.0018643751800816934
582,582,203,0.270935960591133,0.006050744902628769
583,583,203,0.27586206896551724,0.01898272910628633
584,584,203,0.2807881773399015,0.02352502499957628
585,585,203,0.2857142857142857,0.0681683361298961
586,586,203,0.29064039408866993,0.10120167454788903
587,587,203,0.2955665024630542,0.14720089490008645
588,588,203,0.30049261083743845,0.16294639073914002
589,589,203,0.3054187192118227,0.14320096269554752
590,590,203,0.3103448275862069,0.13372654700767786


==> RoddenWeighill/XY_GOV14.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.3333333333333333,0.83634
1,1,3,0.6666666666666666,0.15886
2,2,3,1.0,0.0048
3,3,4,0.25,0.00484
4,4,4,0.5,0.43604
5,5,4,0.75,0.55786
6,6,4,1.0,0.00126
7,7,5,0.4,0.02634
8,8,5,0.6,0.76736
9,9,5,0.8,0.2063
10,10,6,0.3333333333333333,0.00428
11,11,6,0.5,0.15982000000000002
12,12,6,0.6666666666666666,0.83472
13,13,6,0.8333333333333334,0.00118
14,14,7,0.2857142857142857,2e-05
15,15,7,0.42857142857142855,0.03106
16,16,7,0.5714285714285714,0.80918
17,17,7,0.7142857142857143,0.1547
18,18,7,0.8571428571428571,0.00504
19,19,8,0.375,0.002
20,20,8,0.5,0.2721
21,21,8,0.625,0.66076
22,22,8,0.75,0.06506
23,23,8,0.875,8e-05
24,24,9,0.4444444444444444,0.041639999999999996
25,25,9,0.5555555555555556,0.6332800000000001
26,26,9,0.6666666666666666,0.30014
27,27,9,0.7777777777777778,0.02494
28,28,10,0.4,0.00134
29,29,10,0.5,0.24345999999999998
30,30,10,0.6,0.49704
31,31,10,0.7,0.25814000000000004
32,32,10,0.8,2e-05
33,33,11,0.7272727272727273,0.02048
34,34,11,0.4545454545454545,0.0467
35,35,11,0.5454545454545454,0.44673999999999997
36,36,11,0.6363636363636364,0.48608
37,37,12,0.4166666666666667,0.00572
38,38,12,0.5,0.18896
39,39,12,0.5833333333333334,0.5218
40,40,12,0.6666666666666666,0.28256
41,41,12,0.75,0.0009599999999999999
42,42,13,0.4615384615384616,0.03166
43,43,13,0.5384615384615384,0.30854000000000004
44,44,13,0.6153846153846154,0.62902
45,45,13,0.6923076923076923,0.0305
46,46,13,0.7692307692307693,0.00028
47,47,14,0.42857142857142855,0.0022
48,48,14,0.5,0.1623
49,49,14,0.5714285714285714,0.6350600000000001
50,50,14,0.6428571428571429,0.19128
51,51,14,0.7142857142857143,0.00916
52,52,15,0.4,0.00044
53,53,15,0.4666666666666667,0.07564
54,54,15,0.5333333333333333,0.36648000000000003
55,55,15,0.6,0.47713999999999995
56,56,15,0.6666666666666666,0.0789
57,57,15,0.7333333333333333,0.0014
58,58,16,0.4375,0.011479999999999999
59,59,16,0.5,0.15436
60,60,16,0.5625,0.5522600000000001
61,61,16,0.625,0.24574000000000001
62,62,16,0.6875,0.036160000000000005
63,63,17,0.4117647058823529,0.0014199999999999998
64,64,17,0.4705882352941176,0.060820000000000006
65,65,17,0.5294117647058824,0.37474
66,66,17,0.5882352941176471,0.4346
67,67,17,0.6470588235294118,0.12525999999999998
68,68,17,0.7058823529411765,0.00316
69,69,18,0.4444444444444444,0.01438
70,70,18,0.5,0.18508
71,71,18,0.5555555555555556,0.48756000000000005
72,72,18,0.6111111111111112,0.28354
73,73,18,0.6666666666666666,0.029160000000000002
74,74,18,0.7222222222222222,0.00028
75,75,19,0.42105263157894735,0.0030800000000000003
76,76,19,0.4736842105263158,0.053020000000000005
77,77,19,0.5263157894736842,0.29612
78,78,19,0.5789473684210527,0.44366000000000005
79,79,19,0.631578947368421,0.19792
80,80,19,0.6842105263157895,0.0060799999999999995
81,81,19,0.7368421052631579,0.00011999999999999999
82,82,20,0.4,0.00033999999999999997
83,83,20,0.45,0.014119999999999999
84,84,20,0.5,0.12152
85,85,20,0.55,0.4123
86,86,20,0.6,0.3608
87,87,20,0.65,0.08666
88,88,20,0.7,0.00424
89,89,20,0.75,2e-05
90,90,21,0.3809523809523809,0.0001
91,91,21,0.42857142857142855,0.005
92,92,21,0.4761904761904762,0.055020000000000006
93,93,21,0.5238095238095238,0.28954
94,94,21,0.5714285714285714,0.42798
95,95,21,0.6190476190476191,0.2026
96,96,21,0.6666666666666666,0.019540000000000002
97,97,21,0.7142857142857143,0.00022
98,98,22,0.4090909090909091,0.00062
99,99,22,0.4545454545454545,0.0206
100,100,22,0.5,0.1311
101,101,22,0.5454545454545454,0.34908
102,102,22,0.5909090909090909,0.38161999999999996
103,103,22,0.6363636363636364,0.10628
104,104,22,0.6818181818181818,0.0107
105,105,23,0.43478260869565216,0.00428
106,106,23,0.4782608695652174,0.047760000000000004
107,107,23,0.5217391304347826,0.2049
108,108,23,0.5652173913043478,0.3749
109,109,23,0.6086956521739131,0.29578000000000004
110,110,23,0.6521739130434783,0.07078
111,111,23,0.6956521739130435,0.0016
112,112,24,0.4166666666666667,0.00072
113,113,24,0.4583333333333333,0.01462
114,114,24,0.5,0.09134
115,115,24,0.5416666666666666,0.30256
116,116,24,0.5833333333333334,0.39802
117,117,24,0.625,0.17872000000000002
118,118,24,0.6666666666666666,0.013280000000000002
119,119,24,0.7083333333333334,0.00074
120,120,25,0.44,0.00218
121,121,25,0.48,0.03644
122,122,25,0.52,0.18934
123,123,25,0.56,0.37501999999999996
124,124,25,0.6,0.30604000000000003
125,125,25,0.64,0.08294
126,126,25,0.68,0.00798
127,127,25,0.72,5.9999999999999995e-05
128,128,26,0.4230769230769231,2e-05
129,129,26,0.4615384615384616,0.008759999999999999
130,130,26,0.5,0.07704
131,131,26,0.5384615384615384,0.2667
132,132,26,0.5769230769230769,0.38604
133,133,26,0.6153846153846154,0.2173
134,134,26,0.6538461538461539,0.04228
135,135,26,0.6923076923076923,0.00186
136,136,27,0.4444444444444444,0.0020399999999999997
137,137,27,0.4814814814814815,0.02472
138,138,27,0.5185185185185185,0.14636
139,139,27,0.5555555555555556,0.32868
140,140,27,0.5925925925925926,0.32502
141,141,27,0.6296296296296297,0.1553
142,142,27,0.6666666666666666,0.01704
143,143,27,0.7037037037037037,0.00084
144,144,28,0.42857142857142855,0.0005200000000000001
145,145,28,0.4642857142857143,0.011559999999999999
146,146,28,0.5,0.0786
147,147,28,0.5357142857142857,0.23951999999999998
148,148,28,0.5714285714285714,0.3536
149,149,28,0.6071428571428571,0.2541
150,150,28,0.6428571428571429,0.05584
151,151,28,0.6785714285714286,0.00626
152,152,29,0.4482758620689655,0.0071400000000000005
153,153,29,0.4827586206896552,0.04188
154,154,29,0.5172413793103449,0.14956
155,155,29,0.5517241379310345,0.29882
156,156,29,0.5862068965517241,0.31856
157,157,29,0.6206896551724138,0.1489
158,158,29,0.6551724137931034,0.034539999999999994
159,159,29,0.6896551724137931,0.0006
160,160,30,0.43333333333333335,0.0013800000000000002
161,161,30,0.4666666666666667,0.0164
162,162,30,0.5,0.07443999999999999
163,163,30,0.5333333333333333,0.20938
164,164,30,0.5666666666666667,0.35894000000000004
165,165,30,0.6,0.2482
166,166,30,0.6333333333333333,0.08498
167,167,30,0.6666666666666666,0.00606
168,168,30,0.7,0.00022
169,169,31,0.41935483870967744,5.9999999999999995e-05
170,170,31,0.4516129032258064,0.0031
171,171,31,0.4838709677419355,0.042960000000000005
172,172,31,0.5161290322580645,0.14848
173,173,31,0.5483870967741935,0.29224
174,174,31,0.5806451612903226,0.32014000000000004
175,175,31,0.6129032258064516,0.158
176,176,31,0.6451612903225806,0.03192
177,177,31,0.6774193548387096,0.0030800000000000003
178,178,31,0.7096774193548387,2e-05
179,179,32,0.4375,0.00176
180,180,32,0.46875,0.008140000000000001
181,181,32,0.5,0.06577999999999999
182,182,32,0.53125,0.21418
183,183,32,0.5625,0.33096
184,184,32,0.59375,0.2542
185,185,32,0.625,0.10772000000000001
186,186,32,0.65625,0.01654
187,187,32,0.6875,0.0003
188,188,32,0.71875,0.00042
189,189,33,0.4545454545454545,0.00302
190,190,33,0.4848484848484849,0.02816
191,191,33,0.5151515151515151,0.12237999999999999
192,192,33,0.5454545454545454,0.25066
193,193,33,0.5757575757575758,0.32138
194,194,33,0.6060606060606061,0.2042
195,195,33,0.6363636363636364,0.06538
196,196,33,0.6666666666666666,0.00464
197,197,33,0.696969696969697,0.00018
198,198,34,0.4411764705882353,0.00156
199,199,34,0.4705882352941176,0.01176
200,200,34,0.5,0.062020000000000006
201,201,34,0.5294117647058824,0.19624
202,202,34,0.5588235294117647,0.3121
203,203,34,0.5882352941176471,0.27428
204,204,34,0.6176470588235294,0.11994
205,205,34,0.6470588235294118,0.02058
206,206,34,0.6764705882352942,0.0015199999999999999
207,207,35,0.4571428571428571,0.0013800000000000002
208,208,35,0.4857142857142857,0.016919999999999998
209,209,35,0.5142857142857142,0.08943999999999999
210,210,35,0.5428571428571428,0.23976
211,211,35,0.5714285714285714,0.3254
212,212,35,0.6,0.23634000000000002
213,213,35,0.6285714285714286,0.07956
214,214,35,0.6571428571428571,0.009859999999999999
215,215,35,0.6857142857142857,0.00134
216,216,36,0.4444444444444444,0.0002
217,217,36,0.4722222222222222,0.00842
218,218,36,0.5,0.0417
219,219,36,0.5277777777777778,0.1514
220,220,36,0.5555555555555556,0.27812
221,221,36,0.5833333333333334,0.3097
222,222,36,0.6111111111111112,0.16372
223,223,36,0.6388888888888888,0.04334
224,224,36,0.6666666666666666,0.0034
225,225,37,0.40540540540540543,0.00036
226,226,37,0.4324324324324325,0.00032
227,227,37,0.4594594594594595,0.0020800000000000003
228,228,37,0.4864864864864865,0.023219999999999998
229,229,37,0.5135135135135135,0.0985
230,230,37,0.5405405405405406,0.22441999999999998
231,231,37,0.5675675675675675,0.3308
232,232,37,0.5945945945945946,0.23424
233,233,37,0.6216216216216216,0.07408
234,234,37,0.6486486486486487,0.01018
235,235,37,0.6756756756756757,0.0018
236,236,38,0.4473684210526316,0.0010199999999999999
237,237,38,0.4736842105263158,0.00996
238,238,38,0.5,0.04846
239,239,38,0.5263157894736842,0.1647
240,240,38,0.5526315789473685,0.28588
241,241,38,0.5789473684210527,0.27871999999999997
242,242,38,0.6052631578947368,0.15004
243,243,38,0.631578947368421,0.04966
244,244,38,0.6578947368421053,0.00914
245,245,38,0.6842105263157895,0.00242
246,246,39,0.4615384615384616,0.00026000000000000003
247,247,39,0.4871794871794872,0.00662
248,248,39,0.5128205128205128,0.04948
249,249,39,0.5384615384615384,0.18636
250,250,39,0.5641025641025641,0.31694
251,251,39,0.5897435897435898,0.26654
252,252,39,0.6153846153846154,0.12897999999999998
253,253,39,0.6410256410256411,0.03966
254,254,39,0.6666666666666666,0.0051
255,255,39,0.6923076923076923,5.9999999999999995e-05
256,256,40,0.45,0.00042
257,257,40,0.475,0.0068
258,258,40,0.5,0.041260000000000005
259,259,40,0.525,0.1237
260,260,40,0.55,0.28092
261,261,40,0.575,0.29998
262,262,40,0.6,0.16894
263,263,40,0.625,0.06514
264,264,40,0.65,0.012620000000000001
265,265,40,0.675,0.00022
266,266,41,0.4390243902439024,8e-05
267,267,41,0.4634146341463415,0.00238
268,268,41,0.4878048780487805,0.0162
269,269,41,0.5121951219512195,0.06914
270,270,41,0.5365853658536586,0.19899999999999998
271,271,41,0.5609756097560976,0.2922
272,272,41,0.5853658536585366,0.24126
273,273,41,0.6097560975609756,0.13298
274,274,41,0.6341463414634146,0.039760000000000004
275,275,41,0.6585365853658537,0.006540000000000001
276,276,41,0.6829268292682927,0.00045999999999999996
277,277,42,0.4523809523809524,0.00144
278,278,42,0.4761904761904762,0.00504
279,279,42,0.5,0.04202
280,280,42,0.5238095238095238,0.13542
281,281,42,0.5476190476190477,0.2786
282,282,42,0.5714285714285714,0.29741999999999996
283,283,42,0.5952380952380952,0.16462000000000002
284,284,42,0.6190476190476191,0.0621
285,285,42,0.6428571428571429,0.01256
286,286,42,0.6666666666666666,0.00078
287,287,43,0.4651162790697674,0.00058
288,288,43,0.4883720930232558,0.01436
289,289,43,0.5116279069767442,0.08127999999999999
290,290,43,0.5348837209302325,0.22744
291,291,43,0.5581395348837209,0.30258
292,292,43,0.5813953488372093,0.23614000000000002
293,293,43,0.6046511627906976,0.1014
294,294,43,0.627906976744186,0.02854
295,295,43,0.6511627906976745,0.00734
296,296,43,0.6744186046511628,0.00033999999999999997
297,297,44,0.4545454545454545,0.00022
298,298,44,0.4772727272727273,0.00506
299,299,44,0.5,0.03536
300,300,44,0.5227272727272727,0.14554
301,301,44,0.5454545454545454,0.23924
302,302,44,0.5681818181818182,0.2794
303,303,44,0.5909090909090909,0.18834
304,304,44,0.6136363636363636,0.07556
305,305,44,0.6363636363636364,0.027860000000000003
306,306,44,0.6590909090909091,0.0034200000000000003
307,307,45,0.4444444444444444,0.00026000000000000003
308,308,45,0.4666666666666667,0.00086
309,309,45,0.4888888888888889,0.00792
310,310,45,0.5111111111111111,0.041960000000000004
311,311,45,0.5333333333333333,0.13758
312,312,45,0.5555555555555556,0.25495999999999996
313,313,45,0.5777777777777777,0.27921999999999997
314,314,45,0.6,0.18554
315,315,45,0.6222222222222222,0.06922
316,316,45,0.6444444444444445,0.0187
317,317,45,0.6666666666666666,0.0033799999999999998
318,318,45,0.6888888888888889,0.0004
319,319,46,0.4565217391304348,0.00058
320,320,46,0.4782608695652174,0.006379999999999999
321,321,46,0.5,0.02106
322,322,46,0.5217391304347826,0.08394
323,323,46,0.5434782608695652,0.20126
324,324,46,0.5652173913043478,0.2891
325,325,46,0.5869565217391305,0.23611999999999997
326,326,46,0.6086956521739131,0.1228
327,327,46,0.6304347826086957,0.03506
328,328,46,0.6521739130434783,0.00366
329,329,46,0.6739130434782609,4e-05
330,330,47,0.6808510638297872,5.9999999999999995e-05
331,331,47,0.44680851063829785,0.00018
332,332,47,0.4680851063829787,0.00228
333,333,47,0.4893617021276596,0.01208
334,334,47,0.5106382978723404,0.0691
335,335,47,0.5319148936170213,0.16282
336,336,47,0.5531914893617021,0.27754
337,337,47,0.5744680851063829,0.24752
338,338,47,0.5957446808510638,0.15792
339,339,47,0.6170212765957447,0.058679999999999996
340,340,47,0.6382978723404256,0.01094
341,341,47,0.6595744680851063,0.00088
342,342,48,0.6666666666666666,0.00058
343,343,48,0.4583333333333333,4e-05
344,344,48,0.4791666666666667,0.00234
345,345,48,0.5,0.02386
346,346,48,0.5208333333333334,0.08782000000000001
347,347,48,0.5416666666666666,0.18908
348,348,48,0.5625,0.27702
349,349,48,0.5833333333333334,0.23656
350,350,48,0.6041666666666666,0.13368
351,351,48,0.625,0.041760000000000005
352,352,48,0.6458333333333334,0.007259999999999999
353,353,49,0.6530612244897959,0.00212
354,354,49,0.4489795918367347,0.0005
355,355,49,0.4693877551020408,0.00082
356,356,49,0.4897959183673469,0.00852
357,357,49,0.5102040816326531,0.0421
358,358,49,0.5306122448979592,0.14856
359,359,49,0.5510204081632653,0.25108
360,360,49,0.5714285714285714,0.26984
361,361,49,0.5918367346938775,0.17702
362,362,49,0.6122448979591837,0.08122
363,363,49,0.6326530612244898,0.01822
364,364,50,0.64,0.0111
365,365,50,0.66,0.0024
366,366,50,0.68,0.00028
367,367,50,0.46,0.00014
368,368,50,0.48,0.0020399999999999997
369,369,50,0.5,0.02862
370,370,50,0.52,0.0953
371,371,50,0.54,0.18245999999999998
372,372,50,0.56,0.24854
373,373,50,0.58,0.2362
374,374,50,0.6,0.13144
375,375,50,0.62,0.06147999999999999
376,376,51,0.6274509803921569,0.03996
377,377,51,0.6470588235294118,0.0054600000000000004
378,378,51,0.6666666666666666,0.00016
379,379,51,0.4705882352941176,0.00054
380,380,51,0.4901960784313725,0.00636
381,381,51,0.5098039215686274,0.04228
382,382,51,0.5294117647058824,0.12892
383,383,51,0.5490196078431373,0.21364
384,384,51,0.5686274509803921,0.24128000000000002
385,385,51,0.5882352941176471,0.20761999999999997
386,386,51,0.6078431372549019,0.11377999999999999
387,387,52,0.6153846153846154,0.0657
388,388,52,0.6346153846153846,0.013619999999999998
389,389,52,0.6538461538461539,0.002
390,390,52,0.4807692307692308,0.00234
391,391,52,0.5,0.027860000000000003
392,392,52,0.5192307692307693,0.09876
393,393,52,0.5384615384615384,0.19362000000000001
394,394,52,0.5576923076923077,0.23931999999999998
395,395,52,0.5769230769230769,0.21336
396,396,52,0.5961538461538461,0.14342
397,397,54,0.5925925925925926,0.18394603481296928
398,398,54,0.6111111111111112,0.10638802732157082
399,399,54,0.6296296296296297,0.041948441551838106
400,400,54,0.6481481481481481,0.008254097388179862
401,401,54,0.6666666666666666,0.00027118184437551905
402,402,54,0.462962962962963,0.00045761936238368836
403,403,54,0.4814814814814815,0.001474551278791885
404,404,54,0.5,0.010576091930645244
405,405,54,0.5185185185185185,0.040151861832850286
406,406,54,0.5370370370370371,0.12508262571820816
407,407,54,0.5555555555555556,0.2282673175030932
408,408,54,0.5740740740740741,0.253182149455094
409,409,60,0.5333333333333333,0.1030829985932442
410,410,60,0.55,0.1768783579939323
411,411,60,0.5666666666666667,0.2290978119014932
412,412,60,0.5833333333333334,0.2186234131624888
413,413,60,0.6,0.1343197572922493
414,414,60,0.6166666666666667,0.06686327350383893
415,415,60,0.6333333333333333,0.022067422586057858
416,416,60,0.65,0.002474534329926611
417,417,60,0.6666666666666666,1.694886527346994e-05
418,418,60,0.45,0.00015253978746122948
419,419,60,0.4666666666666667,0.00032202844019592884
420,420,60,0.4833333333333333,0.0010338807816816665
421,421,60,0.5,0.0084574837714615
422,422,60,0.5166666666666667,0.036609548990695066
423,423,66,0.4848484848484849,0.00040677276656327863
424,424,66,0.5,0.0033558753241470485
425,425,66,0.5151515151515151,0.018389518821714888
426,426,66,0.5303030303030303,0.044982288435789226
427,427,66,0.5454545454545454,0.13130285927357166
428,428,66,0.5606060606060606,0.1976915645497534
429,429,66,0.5757575757575758,0.22011491330655414
430,430,66,0.5909090909090909,0.18728496127184285
431,431,66,0.6060606060606061,0.11167607328689344
432,432,66,0.6212121212121212,0.05938882391823867
433,433,66,0.6363636363636364,0.01710140506093117
434,434,66,0.6515151515151515,0.005627023270792021
435,435,66,0.6666666666666666,0.002627074117387841
436,436,66,0.6818181818181818,5.084659582040982e-05
437,437,72,0.5,0.0036779037643429775
438,438,72,0.5138888888888888,0.016016677683429098
439,439,72,0.5277777777777778,0.04645683971458111
440,440,72,0.5416666666666666,0.0973712309960848
441,441,72,0.5555555555555556,0.15394654327892748
442,442,72,0.5694444444444444,0.2037762071829291
443,443,72,0.5833333333333334,0.19258995610243893
444,444,72,0.5972222222222222,0.14528567312418433
445,445,72,0.6111111111111112,0.08310028643582312
446,446,72,0.625,0.0427450382196912
447,447,72,0.6388888888888888,0.01371163200623718
448,448,72,0.6527777777777778,0.0010338807816816665
449,449,72,0.6666666666666666,0.00020338638328163932
450,450,72,0.6805555555555556,8.47443263673497e-05
451,451,78,0.4743589743589744,0.0010677785122286062
452,452,78,0.4871794871794872,0.001711835392620464
453,453,78,0.5,0.007067676819036966
454,454,78,0.5128205128205128,0.019067473432653685
455,455,78,0.5256410256410257,0.040609481195233985
456,456,78,0.5384615384615384,0.07965966678530872
457,457,78,0.5512820512820513,0.14443822986051086
458,458,78,0.5641025641025641,0.19252216064134506
459,459,78,0.5769230769230769,0.19545431433365534
460,460,78,0.5897435897435898,0.15604820257283775
461,461,78,0.6025641025641025,0.0959136285825664
462,462,78,0.6153846153846154,0.04352468602227081
463,463,78,0.6282051282051282,0.01666073456382095
464,464,78,0.6410256410256411,0.0048304266029389345
465,465,78,0.6538461538461539,0.0008982898594939069
466,466,78,0.6666666666666666,0.0005254148234775681
467,467,84,0.4761904761904762,0.0001186420569142896
468,468,84,0.4880952380952381,0.0006440568803918577
469,469,84,0.5,0.0013728580871510652
470,470,84,0.5119047619047619,0.010203216894628905
471,471,84,0.5238095238095238,0.03971119133574008
472,472,84,0.5357142857142857,0.08562566736157014
473,473,84,0.5476190476190477,0.14723479263063338
474,474,84,0.5595238095238095,0.20545414484500266
475,475,84,0.5714285714285714,0.1820816596328876
476,476,84,0.5833333333333334,0.1483534177386824
477,477,84,0.5952380952380952,0.0905577871561499
478,478,84,0.6071428571428571,0.055371942848426295
479,479,84,0.6190476190476191,0.0221013203166048
480,480,84,0.6309523809523809,0.008593074693649259
481,481,84,0.6428571428571429,0.002288096811918442
482,482,84,0.6547619047619048,0.00028813070964898903
483,483,90,0.4777777777777778,0.00037287503601633867
484,484,90,0.4888888888888889,0.0008304943984000271
485,485,90,0.5,0.004677886815477704
486,486,90,0.5111111111111111,0.013576041084049422
487,487,90,0.5222222222222223,0.027931729970678464
488,488,90,0.5333333333333333,0.059982034202810126
489,489,90,0.5444444444444444,0.12254029592718768
490,490,90,0.5555555555555556,0.1644717886137523
491,491,90,0.5666666666666667,0.19270859815935326
492,492,90,0.5777777777777777,0.16725140251860138
493,493,90,0.5888888888888889,0.12976051253368587
494,494,90,0.6,0.06738868832731648
495,495,90,0.6111111111111112,0.0312367586990051
496,496,90,0.6222222222222222,0.010711682852833002
497,497,90,0.6333333333333333,0.0015762444704327046
498,498,90,0.6444444444444445,0.0018304774495347534
499,499,90,0.6555555555555556,0.0024406365993796717
500,500,90,0.6666666666666666,0.0007118523414857375
501,501,96,0.46875,1.694886527346994e-05
502,502,96,0.4791666666666667,0.00044067049711021843
503,503,96,0.4895833333333333,0.002321994542465382
504,504,96,0.5,0.005982949441534889
505,505,96,0.5104166666666666,0.017779359671869967
506,506,96,0.5208333333333334,0.04630429992711988
507,507,96,0.53125,0.07591396755987187
508,508,96,0.5416666666666666,0.12686225657192252
509,509,96,0.5520833333333334,0.173946204301622
510,510,96,0.5625,0.185522279283402
511,511,96,0.5729166666666666,0.15733631633362147
512,512,96,0.5833333333333334,0.10494737377332587
513,513,96,0.59375,0.05791427263944679
514,514,96,0.6041666666666666,0.02838934933306215
515,515,96,0.6145833333333334,0.010813376044473822
516,516,96,0.625,0.004728733411298113
517,517,96,0.6354166666666666,0.0006101591498449179
518,518,96,0.6458333333333334,0.0001694886527346994
519,519,102,0.6274509803921569,0.001999966102269453
520,520,102,0.4803921568627451,0.0006610057456653278
521,521,102,0.4901960784313725,0.000864392128946967
522,522,102,0.5,0.0021186081591837427
523,523,102,0.5098039215686274,0.005542278944424671
524,524,102,0.5196078431372549,0.022508093083168083
525,525,102,0.5294117647058824,0.06696496669547974
526,526,102,0.5392156862745098,0.10813376044473824
527,527,102,0.5490196078431373,0.1544889069676785
528,528,102,0.5588235294117647,0.16950560159997288
529,529,102,0.5686274509803921,0.16959034592634026
530,530,102,0.5784313725490197,0.13615023474178406
531,531,102,0.5882352941176471,0.08723580956254977
532,532,102,0.5980392156862745,0.04881273198759343
533,533,102,0.6078431372549019,0.016694632294367892
534,534,102,0.6176470588235294,0.00872866561583702
535,535,108,0.5925925925925926,0.06454127896137353
536,536,108,0.6018518518518519,0.025338553583837558
537,537,108,0.6111111111111112,0.008271046253453332
538,538,108,0.6203703703703703,0.002694869578481721
539,539,108,0.6296296296296297,0.00018643751800816936
540,540,108,0.5,0.00018643751800816936
541,541,108,0.5092592592592593,0.0014915001440653551
542,542,108,0.5185185185185185,0.006220233555363468
543,543,108,0.5277777777777778,0.022135218047151742
544,544,108,0.5370370370370371,0.056931238453585525
545,545,108,0.5462962962962963,0.12342163692140813
546,546,108,0.5555555555555556,0.1794884832460467
547,547,108,0.5648148148148148,0.19906442263690446
548,548,108,0.5740740740740741,0.1799800003389773
549,549,108,0.5833333333333334,0.13004864324333487
550,550,114,0.5614035087719298,0.18892900120336945
551,551,114,0.5701754385964912,0.14421789461195572
552,552,114,0.5789473684210527,0.10706598193250963
553,553,114,0.5877192982456141,0.07630379146116167
554,554,114,0.5964912280701754,0.03405027033440111
555,555,114,0.6052631578947368,0.010457449873730956
556,556,114,0.6140350877192983,0.0009491364553143168
557,557,114,0.6228070175438597,0.00015253978746122948
558,558,114,0.631578947368421,0.0008304943984000271
559,559,114,0.5,0.00032202844019592884
560,560,114,0.5087719298245614,0.002033863832816393
561,561,114,0.5175438596491229,0.009152387247673768
562,562,114,0.5263157894736842,0.03181302011830308
563,563,114,0.5350877192982456,0.08606633785868036
564,564,114,0.543859649122807,0.13848917814952288
565,565,114,0.5526315789473685,0.1691666242945035
566,566,120,0.5333333333333333,0.06557515974305521
567,567,120,0.5416666666666666,0.10782868086981576
568,568,120,0.55,0.14709920170844562
569,569,120,0.5583333333333333,0.16370908967644615
570,570,120,0.5666666666666667,0.16670903882985033
571,571,120,0.575,0.1295740750156777
572,572,120,0.5833333333333334,0.09110015084490093
573,573,120,0.5916666666666667,0.04874493652649955
574,574,120,0.6,0.02228775783461297
575,575,120,0.6083333333333333,0.007932068947983933
576,576,120,0.6166666666666667,0.002372841138285792
577,577,120,0.625,5.084659582040982e-05
578,578,120,0.4916666666666666,0.00013559092218775953
579,579,120,0.5,0.0015084490093388249
580,580,120,0.5083333333333333,0.006491415399738987
581,581,120,0.5166666666666667,0.010847273775020762
582,582,120,0.525,0.02803342316231928
583,583,126,0.5079365079365079,0.002389790003559261
584,584,126,0.5158730158730159,0.0073219097981390155
585,585,126,0.5238095238095238,0.02927069032728259
586,586,126,0.5317460317460317,0.05272791986576498
587,587,126,0.5396825396825397,0.09832036745139912
588,588,126,0.5476190476190477,0.13016728530024915
589,589,126,0.5555555555555556,0.15404823647056828
590,590,126,0.5634920634920635,0.18155624480941
591,591,126,0.5714285714285714,0.13911628616464128
592,592,126,0.5793650793650794,0.10415077710547277
593,593,126,0.5873015873015873,0.060100676259724414
594,594,126,0.5952380952380952,0.02835545160251521
595,595,126,0.6031746031746031,0.009932035050253384
596,596,126,0.6111111111111112,0.0009321875900408467
597,597,126,0.6190476190476191,0.0012542160302367756
598,598,126,0.6269841269841271,0.0001694886527346994
599,599,126,0.5,0.00018643751800816936
600,600,132,0.5075757575757576,0.00015253978746122948
601,601,132,0.5151515151515151,0.0016609887968000545
602,602,132,0.5227272727272727,0.006745648378841037
603,603,132,0.5303030303030303,0.018491212013355702
604,604,132,0.5378787878787878,0.05482957915967526
605,605,132,0.5454545454545454,0.10433721462348096
606,606,132,0.553030303030303,0.14104845680581685
607,607,132,0.5606060606060606,0.16498025457195642
608,608,132,0.5681818181818182,0.16653955017711564
609,609,132,0.5757575757575758,0.13855697361061678
610,610,132,0.5833333333333334,0.09211708276130913
611,611,132,0.5909090909090909,0.06081252860121015
612,612,132,0.5984848484848485,0.0314062473517398
613,613,132,0.6060606060606061,0.012321825053812649
614,614,132,0.6136363636363636,0.004152471992000135
615,615,132,0.6212121212121212,0.001423704682971475
616,616,132,0.6287878787878788,0.0004237216318367485
617,617,138,0.5,0.0004915170929306283
618,618,138,0.5072463768115942,0.001474551278791885
619,619,138,0.5144927536231884,0.005474483483330791
620,620,138,0.5217391304347826,0.009559160014237046
621,621,138,0.5289855072463768,0.03027067337841732
622,622,138,0.5362318840579711,0.061965051439806115
623,623,138,0.5434782608695652,0.1074727546990729
624,624,138,0.5507246376811594,0.1426585990067965
625,625,138,0.5579710144927537,0.16787851053371974
626,626,138,0.5652173913043478,0.15225165675158048
627,627,138,0.572463768115942,0.12125218216640395
628,628,138,0.5797101449275363,0.0990152709276114
629,629,138,0.5869565217391305,0.059524414840426434
630,630,138,0.5942028985507246,0.02583007067676819
631,631,138,0.6014492753623188,0.010525245334824834
632,632,138,0.6086956521739131,0.003152488940865409
633,633,138,0.6159420289855072,0.0007118523414857375
634,634,138,0.6231884057971014,0.0004915170929306283
635,635,144,0.5069444444444444,0.0009660853205877867
636,636,144,0.5138888888888888,0.0025931763868409013
637,637,144,0.5208333333333334,0.0041016253961797255
638,638,144,0.5277777777777778,0.01423704682971475
639,639,144,0.5347222222222222,0.027185979898645785
640,640,144,0.5416666666666666,0.07386315486178201
641,641,144,0.5486111111111112,0.1342519618311554
642,642,144,0.5555555555555556,0.16564126031762175
643,643,144,0.5625,0.17567498855951594
644,644,144,0.5694444444444444,0.17794613650616092
645,645,144,0.5763888888888888,0.10982864697208522
646,646,144,0.5833333333333334,0.06564295520414908
647,647,144,0.5902777777777778,0.03103337231572346
648,648,144,0.5972222222222222,0.011915052287249369
649,649,144,0.6041666666666666,0.003389773054693988
650,650,144,0.6111111111111112,0.001457602413518415
651,651,144,0.6180555555555556,0.00027118184437551905
652,652,156,0.6153846153846154,0.00018643751800816936
653,653,156,0.5128205128205128,8.47443263673497e-05
654,654,156,0.5192307692307693,0.009864239589159506
655,655,156,0.5256410256410257,0.02272842833172319
656,656,156,0.532051282051282,0.03955865154827885
657,657,156,0.5384615384615384,0.06315147200894901
658,658,156,0.5448717948717948,0.115591261165065
659,659,156,0.5512820512820513,0.14553990610328638
660,660,156,0.5576923076923077,0.16414976017355634
661,661,156,0.5641025641025641,0.14189590006949035
662,662,156,0.5705128205128205,0.13355705835494314
663,663,156,0.5769230769230769,0.08979508821884374
664,664,156,0.5833333333333334,0.04396535651938103
665,665,156,0.5897435897435898,0.018660700666090404
666,666,156,0.5961538461538461,0.006796494974661446
667,667,156,0.6025641025641025,0.002694869578481721
668,668,156,0.6089743589743589,0.0017796308537143433
669,669,168,0.5059523809523809,0.0002372841138285792
670,670,168,0.5119047619047619,0.005254148234775682
671,671,168,0.5178571428571429,0.018101388112065898
672,672,168,0.5238095238095238,0.017813257402416908
673,673,168,0.5297619047619048,0.03001644039931527
674,674,168,0.5357142857142857,0.0652361824375858
675,675,168,0.5416666666666666,0.09826952085557872
676,676,168,0.5476190476190477,0.11865900577956305
677,677,168,0.5535714285714286,0.1268114099761021
678,678,168,0.5595238095238095,0.1427772410637108
679,679,168,0.5654761904761905,0.13191301842341654
680,680,168,0.5714285714285714,0.08647311062524364
681,681,168,0.5773809523809523,0.06689717123438586
682,682,168,0.5833333333333334,0.04045694140777275
683,683,168,0.5892857142857143,0.023253843155200758
684,684,168,0.5952380952380952,0.012796393281469805
685,685,168,0.6011904761904762,0.011932001152522841
686,686,168,0.6071428571428571,0.0029830002881307102
687,687,168,0.6130952380952381,0.0001186420569142896
688,688,180,0.5333333333333333,0.051541499296622086
689,689,180,0.5388888888888889,0.06289723902984695
690,690,180,0.5444444444444444,0.10038812901476246
691,691,180,0.55,0.15633633328248675
692,692,180,0.5555555555555556,0.15348892391654378
693,693,180,0.5611111111111111,0.13998067829358826
694,694,180,0.5666666666666667,0.11787935797698346
695,695,180,0.5722222222222222,0.0891510313384519
696,696,180,0.5777777777777777,0.05132116404806698
697,697,180,0.5833333333333334,0.027524957204115186
698,698,180,0.5888888888888889,0.013830274063151472
699,699,180,0.5944444444444444,0.003660954899069507
700,700,180,0.6,0.0010508296469551363
701,701,180,0.6055555555555555,0.0008304943984000271
702,702,180,0.5111111111111111,0.00015253978746122948
703,703,180,0.5166666666666667,0.0009321875900408467
704,704,180,0.5222222222222223,0.007626989373061473
705,705,180,0.5277777777777778,0.02140641684039253
706,706,192,0.5104166666666666,0.0006610057456653278
707,707,192,0.515625,0.0027287673090286607
708,708,192,0.5208333333333334,0.008355790579820681
709,709,192,0.5260416666666666,0.013881120658971884
710,710,192,0.53125,0.029711360824392807
711,711,192,0.5364583333333334,0.039456958356638025
712,712,192,0.5416666666666666,0.08296469551363536
713,713,192,0.546875,0.1149133065541262
714,714,192,0.5520833333333334,0.14257385468042916
715,715,192,0.5572916666666666,0.15160759987118866
716,716,192,0.5625,0.1555736343451806
717,717,192,0.5677083333333334,0.11328621548787307
718,718,192,0.5729166666666666,0.06442263690445925
719,719,192,0.578125,0.04638904425348723
720,720,192,0.5833333333333334,0.02337248521211505
721,721,192,0.5885416666666666,0.007135472280130845
722,722,192,0.59375,0.0022711479466449727
723,723,192,0.5989583333333334,0.0006949034762122676
724,724,216,0.5138888888888888,0.0006101591498449179
725,725,216,0.5185185185185185,0.0018982729106286332
726,726,216,0.5231481481481481,0.004423653836375655
727,727,216,0.5277777777777778,0.017542075558041388
728,728,216,0.5324074074074074,0.029050355078727483
729,729,216,0.5370370370370371,0.0522703005033813
730,730,216,0.5416666666666666,0.08649005949051711
731,731,216,0.5462962962962963,0.12757410891340826
732,732,216,0.5509259259259259,0.15708208335451945
733,733,216,0.5555555555555556,0.18503076219047132
734,734,216,0.5601851851851852,0.14047219538651887
735,735,216,0.5648148148148148,0.09032050304232132
736,736,216,0.5694444444444444,0.05825324994491619
737,737,216,0.5740740740740741,0.030846934797715293
738,738,216,0.5787037037037037,0.014881103710106609
739,739,216,0.5833333333333334,0.002406738868832732
740,740,216,0.5879629629629629,0.000847443263673497
741,741,203,0.5123152709359606,5.084659582040982e-05
742,742,203,0.5172413793103449,0.0017796308537143433
743,743,203,0.5221674876847291,0.00564397213606549
744,744,203,0.5270935960591133,0.01745733123167404
745,745,203,0.5320197044334976,0.040423043677225816
746,746,203,0.5369458128078818,0.07838850188979847
747,747,203,0.541871921182266,0.09357468517482756
748,748,203,0.5467980295566502,0.11447263605701598
749,749,203,0.5517241379310345,0.12282842663683664
750,750,203,0.5566502463054187,0.13537058693920442
751,751,203,0.5615763546798029,0.1177776647853426
752,752,203,0.5665024630541872,0.0960322706394807
753,753,203,0.5714285714285714,0.07537160387112082
754,754,203,0.5763546798029556,0.04389756105828715
755,755,203,0.5812807881773399,0.02693174691954374
756,756,203,0.5862068965517241,0.01713530279147811
757,757,203,0.5911330049261084,0.008237148522906391
758,758,203,0.5960591133004927,0.0016609887968000545
759,759,203,0.6009852216748769,0.002220301350824562
760,760,203,0.6059113300492611,0.0007457500720326776


==> RoddenWeighill/XY_PRES12.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.3333333333333333,0.95886
1,1,3,0.6666666666666666,0.041139999999999996
2,2,4,0.25,0.75546
3,3,4,0.5,0.24454
4,4,5,0.2,0.1433
5,5,5,0.4,0.68518
6,6,5,0.6,0.16414
7,7,5,0.8,0.007379999999999999
8,8,6,0.16666666666666666,0.0010199999999999999
9,9,6,0.3333333333333333,0.15772
10,10,6,0.5,0.56858
11,11,6,0.6666666666666666,0.27268000000000003
12,12,7,0.2857142857142857,0.13174
13,13,7,0.42857142857142855,0.45808000000000004
14,14,7,0.5714285714285714,0.40888
15,15,7,0.7142857142857143,0.0013
16,16,8,0.25,0.02264
17,17,8,0.375,0.24231999999999998
18,18,8,0.5,0.64712
19,19,8,0.625,0.08792
20,20,9,0.2222222222222222,0.01082
21,21,9,0.3333333333333333,0.14708
22,22,9,0.4444444444444444,0.55786
23,23,9,0.5555555555555556,0.28152
24,24,9,0.6666666666666666,0.0027199999999999998
25,25,10,0.2,0.00033999999999999997
26,26,10,0.3,0.027819999999999998
27,27,10,0.4,0.23856
28,28,10,0.5,0.61978
29,29,10,0.6,0.1125
30,30,10,0.7,0.001
31,31,11,0.2727272727272727,0.00346
32,32,11,0.3636363636363637,0.07462
33,33,11,0.4545454545454545,0.5234
34,34,11,0.5454545454545454,0.39218000000000003
35,35,11,0.6363636363636364,0.00634
36,36,12,0.25,0.00014
37,37,12,0.3333333333333333,0.01936
38,38,12,0.4166666666666667,0.33614
39,39,12,0.5,0.5535800000000001
40,40,12,0.5833333333333334,0.08664
41,41,12,0.6666666666666666,0.00414
42,42,13,0.3076923076923077,0.0044
43,43,13,0.38461538461538464,0.098
44,44,13,0.4615384615384616,0.42116000000000003
45,45,13,0.5384615384615384,0.41431999999999997
46,46,13,0.6153846153846154,0.06212
47,47,14,0.2857142857142857,0.00032
48,48,14,0.35714285714285715,0.020980000000000002
49,49,14,0.42857142857142855,0.23178
50,50,14,0.5,0.59868
51,51,14,0.5714285714285714,0.14644000000000001
52,52,14,0.6428571428571429,0.0018
53,53,15,0.3333333333333333,0.00476
54,54,15,0.4,0.12588
55,55,15,0.4666666666666667,0.56374
56,56,15,0.5333333333333333,0.27142
57,57,15,0.6,0.0342
58,58,16,0.3125,0.00028
59,59,16,0.375,0.0529
60,60,16,0.4375,0.3925
61,61,16,0.5,0.44078
62,62,16,0.5625,0.11174
63,63,16,0.625,0.0018
64,64,17,0.29411764705882354,0.0001
65,65,17,0.35294117647058826,0.02228
66,66,17,0.4117647058823529,0.22766
67,67,17,0.4705882352941176,0.4982
68,68,17,0.5294117647058824,0.23464000000000002
69,69,17,0.5882352941176471,0.01712
70,70,18,0.3333333333333333,0.0068
71,71,18,0.3888888888888889,0.10664000000000001
72,72,18,0.4444444444444444,0.47868
73,73,18,0.5,0.33744
74,74,18,0.5555555555555556,0.0666
75,75,18,0.6111111111111112,0.0038399999999999997
76,76,19,0.3157894736842105,0.00037999999999999997
77,77,19,0.3684210526315789,0.04526
78,78,19,0.42105263157894735,0.33738
79,79,19,0.4736842105263158,0.40352
80,80,19,0.5263157894736842,0.18964
81,81,19,0.5789473684210527,0.02342
82,82,19,0.631578947368421,0.0004
83,83,20,0.35,0.0103
84,84,20,0.4,0.19492
85,85,20,0.45,0.42441999999999996
86,86,20,0.5,0.2953
87,87,20,0.55,0.06952
88,88,20,0.6,0.0054600000000000004
89,89,20,0.65,8e-05
90,90,21,0.3333333333333333,0.00266
91,91,21,0.3809523809523809,0.08907999999999999
92,92,21,0.42857142857142855,0.3055
93,93,21,0.4761904761904762,0.38424
94,94,21,0.5238095238095238,0.18892
95,95,21,0.5714285714285714,0.0287
96,96,21,0.6190476190476191,0.0009
97,97,22,0.3181818181818182,0.00032
98,98,22,0.3636363636363637,0.02186
99,99,22,0.4090909090909091,0.17396
100,100,22,0.4545454545454545,0.3906
101,101,22,0.5,0.30944
102,102,22,0.5454545454545454,0.09482
103,103,22,0.5909090909090909,0.00894
104,104,22,0.6363636363636364,5.9999999999999995e-05
105,105,23,0.3478260869565217,0.00822
106,106,23,0.39130434782608703,0.10192000000000001
107,107,23,0.43478260869565216,0.319
108,108,23,0.4782608695652174,0.32776
109,109,23,0.5217391304347826,0.18528
110,110,23,0.5652173913043478,0.05152
111,111,23,0.6086956521739131,0.00618
112,112,23,0.6521739130434783,0.00011999999999999999
113,113,24,0.3333333333333333,0.0013800000000000002
114,114,24,0.375,0.051460000000000006
115,115,24,0.4166666666666667,0.20521999999999999
116,116,24,0.4583333333333333,0.35808
117,117,24,0.5,0.26671999999999996
118,118,24,0.5416666666666666,0.1034
119,119,24,0.5833333333333334,0.013580000000000002
120,120,24,0.625,0.00016
121,121,25,0.32,0.00162
122,122,25,0.36,0.01898
123,123,25,0.4,0.12554
124,124,25,0.44,0.30506
125,125,25,0.48,0.31798000000000004
126,126,25,0.52,0.18502000000000002
127,127,25,0.56,0.041339999999999995
128,128,25,0.6,0.00446
129,129,26,0.3461538461538461,0.0060799999999999995
130,130,26,0.38461538461538464,0.043660000000000004
131,131,26,0.4230769230769231,0.20098
132,132,26,0.4615384615384616,0.35256
133,133,26,0.5,0.27078
134,134,26,0.5384615384615384,0.10614000000000001
135,135,26,0.5769230769230769,0.01814
136,136,26,0.6153846153846154,0.0016600000000000002
137,137,27,0.3333333333333333,0.0001
138,138,27,0.3703703703703704,0.01052
139,139,27,0.4074074074074074,0.0681
140,140,27,0.4444444444444444,0.26384
141,141,27,0.4814814814814815,0.35202
142,142,27,0.5185185185185185,0.24164000000000002
143,143,27,0.5555555555555556,0.059739999999999994
144,144,27,0.5925925925925926,0.00402
145,145,27,0.6296296296296297,2e-05
146,146,28,0.32142857142857145,0.00016
147,147,28,0.35714285714285715,0.0039
148,148,28,0.3928571428571429,0.03768
149,149,28,0.42857142857142855,0.17484
150,150,28,0.4642857142857143,0.35244000000000003
151,151,28,0.5,0.29634
152,152,28,0.5357142857142857,0.11314
153,153,28,0.5714285714285714,0.020040000000000002
154,154,28,0.6071428571428571,0.00146
155,155,29,0.3448275862068966,0.00088
156,156,29,0.3793103448275862,0.01598
157,157,29,0.4137931034482759,0.10647999999999999
158,158,29,0.4482758620689655,0.26948
159,159,29,0.4827586206896552,0.33894
160,160,29,0.5172413793103449,0.20531999999999997
161,161,29,0.5517241379310345,0.055439999999999996
162,162,29,0.5862068965517241,0.00748
163,163,30,0.3333333333333333,0.00028
164,164,30,0.36666666666666653,0.00216
165,165,30,0.4,0.04496
166,166,30,0.43333333333333335,0.17552
167,167,30,0.4666666666666667,0.33468000000000003
168,168,30,0.5,0.30008
169,169,30,0.5333333333333333,0.11367999999999999
170,170,30,0.5666666666666667,0.0271
171,171,30,0.6,0.0015400000000000001
172,172,31,0.3548387096774194,0.0019399999999999999
173,173,31,0.3870967741935484,0.0299
174,174,31,0.41935483870967744,0.1416
175,175,31,0.4516129032258064,0.31298000000000004
176,176,31,0.4838709677419355,0.29408
177,177,31,0.5161290322580645,0.16572
178,178,31,0.5483870967741935,0.04918
179,179,31,0.5806451612903226,0.00458
180,180,31,0.6129032258064516,2e-05
181,181,32,0.34375,0.00064
182,182,32,0.375,0.0063
183,183,32,0.40625,0.05396
184,184,32,0.4375,0.22708000000000003
185,185,32,0.46875,0.34564
186,186,32,0.5,0.25218
187,187,32,0.53125,0.09654
188,188,32,0.5625,0.014459999999999999
189,189,32,0.59375,0.0030399999999999997
190,190,32,0.625,0.00016
191,191,33,0.3636363636363637,0.00202
192,192,33,0.3939393939393939,0.02752
193,193,33,0.42424242424242425,0.14046
194,194,33,0.4545454545454545,0.31551999999999997
195,195,33,0.4848484848484849,0.29252
196,196,33,0.5151515151515151,0.17528
197,197,33,0.5454545454545454,0.04344
198,198,33,0.5757575757575758,0.00294
199,199,33,0.6060606060606061,0.0003
200,200,34,0.35294117647058826,0.00114
201,201,34,0.38235294117647056,0.02172
202,202,34,0.4117647058823529,0.12055999999999999
203,203,34,0.4411764705882353,0.254
204,204,34,0.4705882352941176,0.31792
205,205,34,0.5,0.2174
206,206,34,0.5294117647058824,0.05914
207,207,34,0.5588235294117647,0.007240000000000001
208,208,34,0.5882352941176471,0.00088
209,209,35,0.3428571428571429,4e-05
210,210,35,0.37142857142857133,0.005679999999999999
211,211,35,0.4,0.04262
212,212,35,0.42857142857142855,0.1675
213,213,35,0.4571428571428571,0.29034
214,214,35,0.4857142857142857,0.29322
215,215,35,0.5142857142857142,0.15424000000000002
216,216,35,0.5428571428571428,0.04048
217,217,35,0.5714285714285714,0.0055
218,218,35,0.6,0.00037999999999999997
219,219,36,0.3611111111111111,0.00106
220,220,36,0.3888888888888889,0.01658
221,221,36,0.4166666666666667,0.09468
222,222,36,0.4444444444444444,0.21245999999999998
223,223,36,0.4722222222222222,0.30972
224,224,36,0.5,0.23661999999999997
225,225,36,0.5277777777777778,0.10174
226,226,36,0.5555555555555556,0.02404
227,227,36,0.5833333333333334,0.00292
228,228,36,0.6111111111111112,0.00018
229,229,37,0.35135135135135137,0.00023999999999999998
230,230,37,0.3783783783783784,0.01268
231,231,37,0.40540540540540543,0.07178
232,232,37,0.4324324324324325,0.1644
233,233,37,0.4594594594594595,0.27298
234,234,37,0.4864864864864865,0.28544
235,235,37,0.5135135135135135,0.15394000000000002
236,236,37,0.5405405405405406,0.03428
237,237,37,0.5675675675675675,0.0041600000000000005
238,238,37,0.5945945945945946,0.0001
239,239,38,0.3684210526315789,0.0018399999999999998
240,240,38,0.3947368421052632,0.025960000000000004
241,241,38,0.42105263157894735,0.10802
242,242,38,0.4473684210526316,0.23638
243,243,38,0.4736842105263158,0.27884000000000003
244,244,38,0.5,0.21600000000000003
245,245,38,0.5263157894736842,0.10425999999999999
246,246,38,0.5526315789473685,0.025480000000000003
247,247,38,0.5789473684210527,0.00278
248,248,38,0.6052631578947368,0.00044
249,249,39,0.35897435897435903,0.00108
250,250,39,0.38461538461538464,0.00492
251,251,39,0.41025641025641024,0.04584
252,252,39,0.4358974358974359,0.12422000000000001
253,253,39,0.4615384615384616,0.2501
254,254,39,0.4871794871794872,0.29306
255,255,39,0.5128205128205128,0.20092000000000002
256,256,39,0.5384615384615384,0.06622
257,257,39,0.5641025641025641,0.01254
258,258,39,0.5897435897435898,0.0011
259,259,40,0.35,4e-05
260,260,40,0.375,0.00596
261,261,40,0.4,0.0308
262,262,40,0.425,0.10632
263,263,40,0.45,0.22208000000000003
264,264,40,0.475,0.28826
265,265,40,0.5,0.22571999999999998
266,266,40,0.525,0.09496
267,267,40,0.55,0.0222
268,268,40,0.575,0.00324
269,269,40,0.6,0.00042
270,270,41,0.36585365853658536,0.0013800000000000002
271,271,41,0.3902439024390244,0.018340000000000002
272,272,41,0.4146341463414634,0.07522000000000001
273,273,41,0.4390243902439024,0.17882
274,274,41,0.4634146341463415,0.26788
275,275,41,0.4878048780487805,0.25624
276,276,41,0.5121951219512195,0.14192000000000002
277,277,41,0.5365853658536586,0.050960000000000005
278,278,41,0.5609756097560976,0.00894
279,279,41,0.5853658536585366,0.0003
280,280,42,0.3333333333333333,0.00114
281,281,42,0.35714285714285715,0.00248
282,282,42,0.3809523809523809,0.017580000000000002
283,283,42,0.4047619047619048,0.0518
284,284,42,0.42857142857142855,0.12864
285,285,42,0.4523809523809524,0.24195999999999998
286,286,42,0.4761904761904762,0.29112
287,287,42,0.5,0.1862
288,288,42,0.5238095238095238,0.06792000000000001
289,289,42,0.5476190476190477,0.01
290,290,42,0.5714285714285714,0.00116
291,291,43,0.3488372093023256,8e-05
292,292,43,0.372093023255814,0.00436
293,293,43,0.3953488372093023,0.01942
294,294,43,0.4186046511627907,0.0814
295,295,43,0.4418604651162791,0.17628
296,296,43,0.4651162790697674,0.27948
297,297,43,0.4883720930232558,0.25842
298,298,43,0.5116279069767442,0.13384000000000001
299,299,43,0.5348837209302325,0.04214
300,300,43,0.5581395348837209,0.00436
301,301,43,0.5813953488372093,0.00022
302,302,44,0.3409090909090909,5.9999999999999995e-05
303,303,44,0.3636363636363637,0.0012
304,304,44,0.3863636363636364,0.008879999999999999
305,305,44,0.4090909090909091,0.047580000000000004
306,306,44,0.4318181818181818,0.15446
307,307,44,0.4545454545454545,0.27821999999999997
308,308,44,0.4772727272727273,0.28202
309,309,44,0.5,0.16662000000000002
310,310,44,0.5227272727272727,0.05297999999999999
311,311,44,0.5454545454545454,0.0072
312,312,44,0.5681818181818182,0.00072
313,313,44,0.5909090909090909,5.9999999999999995e-05
314,314,45,0.3555555555555556,0.00156
315,315,45,0.37777777777777777,0.00486
316,316,45,0.4,0.02416
317,317,45,0.4222222222222222,0.08144
318,318,45,0.4444444444444444,0.20422
319,319,45,0.4666666666666667,0.2724
320,320,45,0.4888888888888889,0.24795999999999999
321,321,45,0.5111111111111111,0.12452
322,322,45,0.5333333333333333,0.03472
323,323,45,0.5555555555555556,0.004079999999999999
324,324,45,0.5777777777777777,8e-05
325,325,46,0.3695652173913043,0.00033999999999999997
326,326,46,0.39130434782608703,0.0107
327,327,46,0.4130434782608696,0.0585
328,328,46,0.43478260869565216,0.14826
329,329,46,0.4565217391304348,0.27498
330,330,46,0.4782608695652174,0.27994
331,331,46,0.5,0.17526
332,332,46,0.5217391304347826,0.04384
333,333,46,0.5434782608695652,0.00796
334,334,46,0.5652173913043478,0.00022
335,335,47,0.3617021276595745,0.00144
336,336,47,0.3829787234042553,0.0083
337,337,47,0.40425531914893614,0.034339999999999996
338,338,47,0.425531914893617,0.12864
339,339,47,0.44680851063829785,0.23665999999999998
340,340,47,0.4680851063829787,0.29178000000000004
341,341,47,0.4893617021276596,0.21145999999999998
342,342,47,0.5106382978723404,0.06964
343,343,47,0.5319148936170213,0.015319999999999999
344,344,47,0.5531914893617021,0.002
345,345,47,0.5744680851063829,0.00042
346,346,48,0.3541666666666667,4e-05
347,347,48,0.375,0.00458
348,348,48,0.3958333333333333,0.01616
349,349,48,0.4166666666666667,0.06956
350,350,48,0.4375,0.19498
351,351,48,0.4583333333333333,0.28542
352,352,48,0.4791666666666667,0.26705999999999996
353,353,48,0.5,0.13176
354,354,48,0.5208333333333334,0.02702
355,355,48,0.5416666666666666,0.00294
356,356,48,0.5625,0.00047999999999999996
357,357,49,0.3673469387755102,8e-05
358,358,49,0.3877551020408163,0.0057799999999999995
359,359,49,0.4081632653061225,0.0315
360,360,49,0.42857142857142855,0.11812
361,361,49,0.4489795918367347,0.23895999999999998
362,362,49,0.4693877551020408,0.30796
363,363,49,0.4897959183673469,0.20995999999999998
364,364,49,0.5102040816326531,0.07332000000000001
365,365,49,0.5306122448979592,0.01356
366,366,49,0.5510204081632653,0.0007599999999999999
367,367,50,0.34,0.00037999999999999997
368,368,50,0.36,0.0012
369,369,50,0.38,0.00842
370,370,50,0.4,0.04668
371,371,50,0.42,0.1261
372,372,50,0.44,0.20824
373,373,50,0.46,0.28854
374,374,50,0.48,0.20976
375,375,50,0.5,0.09028
376,376,50,0.52,0.01976
377,377,50,0.54,0.00045999999999999996
378,378,50,0.56,0.00018
379,379,51,0.3725490196078432,0.0015199999999999999
380,380,51,0.392156862745098,0.0092
381,381,51,0.4117647058823529,0.042339999999999996
382,382,51,0.4313725490196079,0.15138
383,383,51,0.4509803921568628,0.27864
384,384,51,0.4705882352941176,0.2694
385,385,51,0.4901960784313725,0.17932
386,386,51,0.5098039215686274,0.055479999999999995
387,387,51,0.5294117647058824,0.01098
388,388,51,0.5490196078431373,0.0017399999999999998
389,389,52,0.36538461538461536,0.00016
390,390,52,0.38461538461538464,0.00628
391,391,52,0.40384615384615385,0.033
392,392,52,0.4230769230769231,0.11127999999999999
393,393,52,0.4423076923076923,0.2217
394,394,52,0.4615384615384616,0.30136
395,395,52,0.4807692307692308,0.21691999999999997
396,396,52,0.5,0.08603999999999999
397,397,52,0.5192307692307693,0.01898
398,398,52,0.5384615384615384,0.00428
399,399,54,0.3703703703703704,0.002457585464653141
400,400,54,0.3888888888888889,0.011965898883069778
401,401,54,0.4074074074074074,0.05557532923170794
402,402,54,0.4259259259259259,0.15943797562753173
403,403,54,0.4444444444444444,0.25726682598600026
404,404,54,0.462962962962963,0.2567753088930696
405,405,54,0.4814814814814815,0.16179386790054406
406,406,54,0.5,0.0629819833562143
407,407,54,0.5185185185185185,0.024897883086727343
408,408,54,0.5370370370370371,0.006355824477551228
409,409,54,0.5555555555555556,0.0004915170929306283
410,410,60,0.5333333333333333,0.002372841138285792
411,411,60,0.55,0.0007118523414857375
412,412,60,0.36666666666666653,0.00037287503601633867
413,413,60,0.38333333333333336,0.0032033355366858193
414,414,60,0.4,0.022491144217894613
415,415,60,0.4166666666666667,0.07472754699072898
416,416,60,0.43333333333333335,0.1515059066795478
417,417,60,0.45,0.2438602735546855
418,418,60,0.4666666666666667,0.2374366536160404
419,419,60,0.4833333333333333,0.1653192318774258
420,420,60,0.5,0.07260893883154522
421,421,60,0.5166666666666667,0.02538940017965797
422,422,66,0.4848484848484849,0.11437094286537515
423,423,66,0.5,0.03486381586752767
424,424,66,0.5151515151515151,0.006491415399738987
425,425,66,0.5303030303030303,0.0015084490093388249
426,426,66,0.5454545454545454,0.00015253978746122948
427,427,66,0.3636363636363637,0.00025423297910204907
428,428,66,0.3787878787878788,0.001813528584261284
429,429,66,0.3939393939393939,0.015576007186318875
430,430,66,0.4090909090909091,0.06145658548160201
431,431,66,0.42424242424242425,0.13457399027135133
432,432,66,0.4393939393939394,0.21825053812647244
433,433,66,0.4545454545454545,0.2187081574888561
434,434,66,0.4696969696969697,0.19197979695259398
435,435,72,0.4444444444444444,0.2431314723479263
436,436,72,0.4583333333333333,0.2112167590379824
437,437,72,0.4722222222222222,0.17318350536431587
438,438,72,0.4861111111111111,0.08899849155099065
439,439,72,0.5,0.034253656717682754
440,440,72,0.5138888888888888,0.00564397213606549
441,441,72,0.5277777777777778,0.0010338807816816665
442,442,72,0.375,6.779546109387976e-05
443,443,72,0.3888888888888889,0.004220267453094015
444,444,72,0.4027777777777778,0.024677547838172238
445,445,72,0.4166666666666667,0.06571075066524296
446,446,72,0.4305555555555556,0.14786190064575178
447,447,78,0.41025641025641024,0.05555838036643447
448,448,78,0.4230769230769231,0.126014813308249
449,449,78,0.4358974358974359,0.19918306469381875
450,450,78,0.4487179487179487,0.22448772054710936
451,451,78,0.4615384615384616,0.1814545516177692
452,452,78,0.4743589743589744,0.11094727208013423
453,453,78,0.4871794871794872,0.054134675683463
454,454,78,0.5,0.017830206267690378
455,455,78,0.5128205128205128,0.00294910255758377
456,456,78,0.3717948717948718,0.0005423636887510381
457,457,78,0.38461538461538464,0.004338909510008305
458,458,78,0.3974358974358974,0.02255893967898849
459,459,84,0.3809523809523809,0.0006271080151183878
460,460,84,0.3928571428571429,0.0034067219199674587
461,461,84,0.4047619047619048,0.012440467110726936
462,462,84,0.4166666666666667,0.04260944729750343
463,463,84,0.42857142857142855,0.10650666937848513
464,464,84,0.4404761904761905,0.182963000627108
465,465,84,0.4523809523809524,0.20750495754309248
466,466,84,0.4642857142857143,0.19348824596193284
467,467,84,0.4761904761904762,0.1438450195759394
468,468,84,0.4880952380952381,0.07513431975729225
469,469,84,0.5,0.02416908187996813
470,470,84,0.5119047619047619,0.006101591498449179
471,471,84,0.5238095238095238,0.001203369434416366
472,472,90,0.3888888888888889,0.0011016762427755462
473,473,90,0.4,0.003745699225436857
474,474,90,0.4111111111111111,0.01844036541753529
475,475,90,0.4222222222222222,0.04266029389332384
476,476,90,0.43333333333333335,0.0951848273758072
477,477,90,0.4444444444444444,0.18292910289656109
478,478,90,0.4555555555555556,0.23087744275520755
479,479,90,0.4666666666666667,0.20108133760444735
480,480,90,0.4777777777777778,0.1357095642446738
481,481,90,0.4888888888888889,0.05733801122014881
482,482,90,0.5,0.0213725191098456
483,483,90,0.5111111111111111,0.006203284690089998
484,484,90,0.5222222222222223,0.0019152217759021036
485,485,90,0.5333333333333333,0.0013050626260571855
486,486,90,0.5444444444444444,0.00013559092218775953
487,487,96,0.3958333333333333,0.00279656277012254
488,488,96,0.40625,0.009711699801698276
489,489,96,0.4166666666666667,0.029457127845290764
490,490,96,0.4270833333333333,0.0877951221165743
491,491,96,0.4375,0.14262470127624954
492,492,96,0.4479166666666667,0.18113252317757325
493,493,96,0.4583333333333333,0.21021677598684768
494,494,96,0.46875,0.1708954085523974
495,495,96,0.4791666666666667,0.09869324248741547
496,496,96,0.4895833333333333,0.04732123184352808
497,497,96,0.5,0.011491330655412621
498,498,96,0.5104166666666666,0.006694801783020628
499,499,96,0.5208333333333334,0.0011355739733224864
500,500,96,0.53125,3.389773054693988e-05
501,501,102,0.392156862745098,0.0007965966678530872
502,502,102,0.4019607843137255,0.01115235334994322
503,503,102,0.4117647058823529,0.020253894001796575
504,504,102,0.4215686274509804,0.04642294198403417
505,505,102,0.4313725490196079,0.12076066507347333
506,506,102,0.4411764705882353,0.20125082625718207
507,507,102,0.4509803921568628,0.20303045711089646
508,508,102,0.4607843137254902,0.1478449517804783
509,509,102,0.4705882352941176,0.1161505737190895
510,510,102,0.4803921568627451,0.07640548465280249
511,511,102,0.4901960784313725,0.03303333841799292
512,512,102,0.5,0.015898035626514803
513,513,102,0.5098039215686274,0.006220233555363468
514,514,102,0.5196078431372549,0.0007796478025796173
515,515,108,0.39814814814814814,0.0005423636887510381
516,516,108,0.4074074074074074,0.003949085608718496
517,517,108,0.4166666666666667,0.006643955187200217
518,518,108,0.4259259259259259,0.04208403247402586
519,519,108,0.4351851851851852,0.09076117353943154
520,520,108,0.4444444444444444,0.1774376705479568
521,521,108,0.4537037037037037,0.20053897391569636
522,522,108,0.462962962962963,0.18326808020203048
523,523,108,0.4722222222222222,0.14211623531804546
524,524,108,0.4814814814814815,0.08923577566481923
525,525,108,0.4907407407407408,0.0427958848155116
526,526,108,0.5,0.015508211725224997
527,527,108,0.5092592592592593,0.005084659582040982
528,528,108,0.5185185185185185,3.389773054693988e-05
529,529,114,0.4035087719298245,0.0007288012067592075
530,530,114,0.412280701754386,0.010016779376620736
531,531,114,0.42105263157894735,0.03764342977237674
532,532,114,0.4298245614035088,0.07726987678174946
533,533,114,0.43859649122807015,0.1314384501957594
534,534,114,0.4473684210526316,0.16638701038965442
535,535,114,0.456140350877193,0.20979305435501092
536,536,114,0.4649122807017544,0.17116659039677293
537,537,114,0.4736842105263158,0.11138794257724444
538,538,114,0.4824561403508772,0.048134777376654635
539,539,114,0.4912280701754386,0.02808426975813969
540,540,114,0.5,0.007949017813257402
541,541,120,0.4083333333333333,0.001711835392620464
542,542,120,0.4166666666666667,0.014881103710106609
543,543,120,0.425,0.049982203691462855
544,544,120,0.43333333333333335,0.10326943611125236
545,545,120,0.44166666666666665,0.1563024355519398
546,546,120,0.45,0.22467415806511756
547,547,120,0.4583333333333333,0.1842680632531652
548,548,120,0.4666666666666667,0.13867561566753106
549,549,120,0.475,0.08557482076574974
550,550,120,0.4833333333333333,0.031796071253029606
551,551,120,0.4916666666666666,0.005338892561143032
552,552,120,0.5,0.00299994915340418
553,553,120,0.5083333333333333,0.0005254148234775681
554,554,126,0.3888888888888889,0.00027118184437551905
555,555,126,0.3968253968253968,0.0007457500720326776
556,556,126,0.4047619047619048,0.003321977593600109
557,557,126,0.4126984126984127,0.012016745478890187
558,558,126,0.42063492063492064,0.027016491245911087
559,559,126,0.42857142857142855,0.06164302299961018
560,560,126,0.4365079365079365,0.11420145421264047
561,561,126,0.4444444444444444,0.1662853171980136
562,562,126,0.4523809523809524,0.19111540482364706
563,563,126,0.4603174603174603,0.1908103252487246
564,564,126,0.4682539682539682,0.13874341112862493
565,565,126,0.4761904761904762,0.06703276215657361
566,566,126,0.4841269841269841,0.02320299655938035
567,567,126,0.492063492063492,0.003101642345044999
568,568,126,0.5,0.0004915170929306283
569,569,132,0.4848484848484849,0.031016423450449988
570,570,132,0.4924242424242424,0.012660802359282046
571,571,132,0.5,0.00294910255758377
572,572,132,0.5075757575757576,0.0005932102845714478
573,573,132,0.4090909090909091,0.005033812986220573
574,574,132,0.4166666666666667,0.010728631718106472
575,575,132,0.42424242424242425,0.04266029389332384
576,576,132,0.4318181818181818,0.08320197962746394
577,577,132,0.4393939393939394,0.14048914425179235
578,578,132,0.44696969696969696,0.17765800579651192
579,579,132,0.4545454545454545,0.1760309147302588
580,580,132,0.4621212121212121,0.14291283198589855
581,581,132,0.4696969696969697,0.09982881646073796
582,582,132,0.4772727272727273,0.07423602989779833
583,583,138,0.463768115942029,0.17245470415755665
584,584,138,0.4710144927536232,0.10659141370485246
585,585,138,0.4782608695652174,0.0510838799342384
586,586,138,0.4855072463768116,0.019762376908865956
587,587,138,0.4927536231884058,0.0026779207132082506
588,588,138,0.5,0.0005932102845714478
589,589,138,0.5072463768115942,8.47443263673497e-05
590,590,138,0.4057971014492754,0.00010169319164081965
591,591,138,0.4130434782608696,0.0012881137607837153
592,592,138,0.42028985507246375,0.008050711004898223
593,593,138,0.427536231884058,0.02591481500313554
594,594,138,0.43478260869565216,0.06493110286266335
595,595,138,0.4420289855072464,0.1422179285096863
596,596,138,0.4492753623188406,0.1931831663870104
597,597,138,0.4565217391304348,0.2110642192505212
598,598,144,0.4444444444444444,0.16164132811308282
599,599,144,0.4513888888888889,0.19957288859510852
600,600,144,0.4583333333333333,0.18947136489212046
601,601,144,0.4652777777777778,0.16147183946034813
602,602,144,0.4722222222222222,0.08737140048473754
603,603,144,0.4791666666666667,0.03511804884662972
604,604,144,0.4861111111111111,0.012203182996898355
605,605,144,0.4930555555555556,0.004999915255673633
606,606,144,0.5,0.0011186251080490162
607,607,144,0.5069444444444444,6.779546109387976e-05
608,608,144,0.4027777777777778,0.0007288012067592075
609,609,144,0.4097222222222222,0.003220284401959289
610,610,144,0.4166666666666667,0.0038473924170776773
611,611,144,0.4236111111111111,0.01216928526635142
612,612,144,0.4305555555555556,0.03738919679327469
613,613,144,0.4375,0.08960865070083557
614,614,156,0.41025641025641024,0.005982949441534889
615,615,156,0.4166666666666667,0.0062371824206369384
616,616,156,0.4230769230769231,0.03286384976525822
617,617,156,0.42948717948717946,0.06491415399738988
618,618,156,0.4358974358974359,0.10923543668751376
619,619,156,0.4423076923076923,0.14516703106727005
620,620,156,0.4487179487179487,0.17906476161420992
621,621,156,0.4551282051282051,0.17375976678361385
622,622,156,0.4615384615384616,0.12593006898188167
623,623,156,0.467948717948718,0.07774444500940662
624,624,156,0.4743589743589744,0.03869425941933188
625,625,156,0.4807692307692308,0.018999677971559804
626,626,156,0.4871794871794872,0.012881137607837156
627,627,156,0.4935897435897436,0.0020847104286368027
628,628,156,0.3974358974358974,0.0019830172369959837
629,629,156,0.40384615384615385,0.0044575515669225945
630,630,168,0.39880952380952384,0.0006610057456653278
631,631,168,0.4047619047619048,0.0012881137607837153
632,632,168,0.4107142857142857,0.008643921289469671
633,633,168,0.4166666666666667,0.01510143895866172
634,634,168,0.4226190476190476,0.035914645514482806
635,635,168,0.42857142857142855,0.05654141455229573
636,636,168,0.4345238095238095,0.1038626463958238
637,637,168,0.4404761904761905,0.14291283198589855
638,638,168,0.44642857142857145,0.16316672598769513
639,639,168,0.4523809523809524,0.1529804579583397
640,640,168,0.4583333333333333,0.13009948983915526
641,641,168,0.4642857142857143,0.09498144099252556
642,642,168,0.4702380952380952,0.050744902628769004
643,643,168,0.4761904761904762,0.02721987762919273
644,644,168,0.4821428571428572,0.009542211148963578
645,645,168,0.4880952380952381,0.006338875612277758
646,646,180,0.4055555555555556,0.0008813409942204369
647,647,180,0.4111111111111111,0.0018474263148082239
648,648,180,0.4166666666666667,0.012864188742563685
649,649,180,0.4222222222222222,0.0274571617430213
650,650,180,0.42777777777777776,0.053304181285062965
651,651,180,0.43333333333333335,0.09040524736868867
652,652,180,0.4388888888888889,0.15306520228470705
653,653,180,0.4444444444444444,0.17516652260131185
654,654,180,0.45,0.1566922594532296
655,655,180,0.4555555555555556,0.1199979661361672
656,656,180,0.4611111111111112,0.09425263978576634
657,657,180,0.4666666666666667,0.06306672768258165
658,658,180,0.4722222222222222,0.030728292740801005
659,659,180,0.4777777777777778,0.012474364841273877
660,660,180,0.4833333333333333,0.0056948187318859
661,661,180,0.4888888888888889,0.0021016592939102725
662,662,192,0.4114583333333333,0.0014067558176980052
663,663,192,0.4166666666666667,0.004525347028016474
664,664,192,0.421875,0.019694581447772072
665,665,192,0.4270833333333333,0.04796528872391993
666,666,192,0.4322916666666667,0.08428670700496603
667,667,192,0.4375,0.11174386874798732
668,668,192,0.4427083333333333,0.12467585295164488
669,669,192,0.4479166666666667,0.1486245995830579
670,670,192,0.453125,0.15787868002237251
671,671,192,0.4583333333333333,0.12852324536872256
672,672,192,0.4635416666666667,0.09203233843494177
673,673,192,0.46875,0.043982305384654495
674,674,192,0.4739583333333333,0.018931882510465924
675,675,192,0.4791666666666667,0.009457466822596228
676,676,192,0.484375,0.0034406196505143987
677,677,192,0.4895833333333333,0.00283046050066948
678,678,216,0.4444444444444444,0.17364112472669954
679,679,216,0.4490740740740741,0.1727089371366587
680,680,216,0.4537037037037037,0.12633684174844495
681,681,216,0.4583333333333333,0.09008321892849272
682,682,216,0.462962962962963,0.05603294859409162
683,683,216,0.4675925925925926,0.02627074117387841
684,684,216,0.4722222222222222,0.013931967254792291
685,685,216,0.4768518518518519,0.0038982390128980866
686,686,216,0.4814814814814815,0.0010508296469551363
687,687,216,0.4861111111111111,0.0007796478025796173
688,688,216,0.4120370370370369,0.002694869578481721
689,689,216,0.4166666666666667,0.009830341858612566
690,690,216,0.4212962962962963,0.015609904916865815
691,691,216,0.4259259259259259,0.024491110320164062
692,692,216,0.4305555555555556,0.053016050575413975
693,693,216,0.4351851851851852,0.09428653751631327
694,694,216,0.4398148148148148,0.1353366892086575
695,695,203,0.4729064039408867,0.0070846256843104345
696,696,203,0.477832512315271,0.001966068371722513
697,697,203,0.4827586206896552,0.0002372841138285792
698,698,203,0.4088669950738916,0.0006440568803918577
699,699,203,0.4137931034482759,0.0018643751800816934
700,700,203,0.4187192118226601,0.005186352773681803
701,701,203,0.4236453201970443,0.024355519397976304
702,702,203,0.42857142857142855,0.04662632836731581
703,703,203,0.4334975369458128,0.09165946339892543
704,704,203,0.43842364532019706,0.13420111523533498
705,705,203,0.4433497536945813,0.1740139997627159
706,706,203,0.4482758620689655,0.17336994288232402
707,707,203,0.4532019704433498,0.16731919797969527
708,708,203,0.458128078817734,0.10328638497652584
709,709,203,0.4630541871921182,0.049795766173454686
710,710,203,0.4679802955665025,0.018389518821714888


==> RoddenWeighill/XY_PRES16.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.3333333333333333,0.97998
1,1,3,0.6666666666666666,0.02002
2,2,4,0.25,0.9386200000000001
3,3,4,0.5,0.06138
4,4,5,0.2,0.43476000000000004
5,5,5,0.4,0.56524
6,6,6,0.16666666666666666,0.012980000000000002
7,7,6,0.3333333333333333,0.9452799999999999
8,8,6,0.5,0.041639999999999996
9,9,6,0.6666666666666666,0.0001
10,10,7,0.14285714285714285,2e-05
11,11,7,0.2857142857142857,0.5585399999999999
12,12,7,0.42857142857142855,0.42172
13,13,7,0.5714285714285714,0.019719999999999998
14,14,8,0.25,0.30272
15,15,8,0.375,0.49338000000000004
16,16,8,0.5,0.2039
17,17,9,0.2222222222222222,0.0608
18,18,9,0.3333333333333333,0.39128
19,19,9,0.4444444444444444,0.54642
20,20,9,0.5555555555555556,0.0015
21,21,10,0.2,0.0019199999999999998
22,22,10,0.3,0.28164
23,23,10,0.4,0.66186
24,24,10,0.5,0.05458
25,25,11,0.18181818181818185,2e-05
26,26,11,0.2727272727272727,0.1485
27,27,11,0.3636363636363637,0.6303
28,28,11,0.4545454545454545,0.22111999999999998
29,29,11,0.5454545454545454,5.9999999999999995e-05
30,30,12,0.25,0.04178
31,31,12,0.3333333333333333,0.3701
32,32,12,0.4166666666666667,0.5824199999999999
33,33,12,0.5,0.0057
34,34,13,0.2307692307692308,0.00124
35,35,13,0.3076923076923077,0.07774
36,36,13,0.38461538461538464,0.81138
37,37,13,0.4615384615384616,0.10815999999999999
38,38,13,0.5384615384615384,0.00148
39,39,14,0.21428571428571427,0.0005200000000000001
40,40,14,0.2857142857142857,0.03558
41,41,14,0.35714285714285715,0.72268
42,42,14,0.42857142857142855,0.22996
43,43,14,0.5,0.01126
44,44,15,0.2,5.9999999999999995e-05
45,45,15,0.26666666666666666,0.01866
46,46,15,0.3333333333333333,0.3892
47,47,15,0.4,0.51484
48,48,15,0.4666666666666667,0.07447999999999999
49,49,15,0.5333333333333333,0.0027600000000000003
50,50,16,0.25,0.0034
51,51,16,0.3125,0.14787999999999998
52,52,16,0.375,0.6156
53,53,16,0.4375,0.21334
54,54,16,0.5,0.0197
55,55,16,0.5625,8e-05
56,56,17,0.2352941176470588,0.00045999999999999996
57,57,17,0.29411764705882354,0.04358
58,58,17,0.35294117647058826,0.5066
59,59,17,0.4117647058823529,0.38836
60,60,17,0.4705882352941176,0.06047999999999999
61,61,17,0.5294117647058824,0.0005200000000000001
62,62,18,0.2777777777777778,0.0074
63,63,18,0.3333333333333333,0.36486
64,64,18,0.3888888888888889,0.45511999999999997
65,65,18,0.4444444444444444,0.15674000000000002
66,66,18,0.5,0.015880000000000002
67,67,19,0.2631578947368421,0.00011999999999999999
68,68,19,0.3157894736842105,0.09383999999999999
69,69,19,0.3684210526315789,0.45376000000000005
70,70,19,0.42105263157894735,0.37051999999999996
71,71,19,0.4736842105263158,0.08176
72,72,20,0.25,5.9999999999999995e-05
73,73,20,0.3,0.02986
74,74,20,0.35,0.26632
75,75,20,0.4,0.48752
76,76,20,0.45,0.21531999999999998
77,77,20,0.5,0.0009199999999999999
78,78,21,0.2857142857142857,0.01026
79,79,21,0.3333333333333333,0.18924000000000002
80,80,21,0.3809523809523809,0.45708000000000004
81,81,21,0.42857142857142855,0.3104
82,82,21,0.4761904761904762,0.03302
83,83,22,0.2727272727272727,8e-05
84,84,22,0.3181818181818182,0.07046000000000001
85,85,22,0.3636363636363637,0.30841999999999997
86,86,22,0.4090909090909091,0.44328
87,87,22,0.4545454545454545,0.1761
88,88,22,0.5,0.0016600000000000002
89,89,23,0.3043478260869565,0.017480000000000002
90,90,23,0.3478260869565217,0.1951
91,91,23,0.39130434782608703,0.42496000000000006
92,92,23,0.43478260869565216,0.34802
93,93,23,0.4782608695652174,0.01444
94,94,24,0.2916666666666667,0.00534
95,95,24,0.3333333333333333,0.11592000000000001
96,96,24,0.375,0.41408
97,97,24,0.4166666666666667,0.41841999999999996
98,98,24,0.4583333333333333,0.045739999999999996
99,99,24,0.5,0.0005
100,100,25,0.28,0.00282
101,101,25,0.32,0.054439999999999995
102,102,25,0.36,0.3065
103,103,25,0.4,0.46012
104,104,25,0.44,0.16915999999999998
105,105,25,0.48,0.006959999999999999
106,106,26,0.2692307692307692,0.00014
107,107,26,0.3076923076923077,0.0159
108,108,26,0.3461538461538461,0.1583
109,109,26,0.38461538461538464,0.40858
110,110,26,0.4230769230769231,0.37788
111,111,26,0.4615384615384616,0.038939999999999995
112,112,26,0.5,0.00026000000000000003
113,113,27,0.2962962962962963,0.00366
114,114,27,0.3333333333333333,0.09577999999999999
115,115,27,0.3703703703703704,0.38244
116,116,27,0.4074074074074074,0.4439
117,117,27,0.4444444444444444,0.07242
118,118,27,0.4814814814814815,0.0018
119,119,28,0.2857142857142857,0.00434
120,120,28,0.32142857142857145,0.05678
121,121,28,0.35714285714285715,0.28608
122,122,28,0.3928571428571429,0.48904
123,123,28,0.42857142857142855,0.15034
124,124,28,0.4642857142857143,0.01342
125,125,29,0.27586206896551724,0.00028
126,126,29,0.3103448275862069,0.019119999999999998
127,127,29,0.3448275862068966,0.15858
128,128,29,0.3793103448275862,0.4684
129,129,29,0.4137931034482759,0.29488000000000003
130,130,29,0.4482758620689655,0.05552000000000001
131,131,29,0.4827586206896552,0.00322
132,132,30,0.3,0.00442
133,133,30,0.3333333333333333,0.0712
134,134,30,0.36666666666666653,0.34294
135,135,30,0.4,0.43718
136,136,30,0.43333333333333335,0.13596
137,137,30,0.4666666666666667,0.0083
138,138,31,0.2903225806451613,0.00322
139,139,31,0.3225806451612903,0.04752
140,140,31,0.3548387096774194,0.24666
141,141,31,0.3870967741935484,0.4646
142,142,31,0.41935483870967744,0.21302
143,143,31,0.4516129032258064,0.02462
144,144,31,0.4838709677419355,0.00036
145,145,32,0.3125,0.00734
146,146,32,0.34375,0.14288
147,147,32,0.375,0.43996
148,148,32,0.40625,0.32195999999999997
149,149,32,0.4375,0.08354
150,150,32,0.46875,0.00432
151,151,33,0.2727272727272727,0.0001
152,152,33,0.30303030303030304,0.00536
153,153,33,0.3333333333333333,0.07048
154,154,33,0.3636363636363637,0.3164
155,155,33,0.3939393939393939,0.4116
156,156,33,0.42424242424242425,0.17628
157,157,33,0.4545454545454545,0.01966
158,158,33,0.4848484848484849,0.00011999999999999999
159,159,34,0.29411764705882354,0.0014
160,160,34,0.3235294117647059,0.0349
161,161,34,0.35294117647058826,0.24664
162,162,34,0.38235294117647056,0.4296
163,163,34,0.4117647058823529,0.23934
164,164,34,0.4411764705882353,0.04546
165,165,34,0.4705882352941176,0.00266
166,166,35,0.3142857142857143,0.0056
167,167,35,0.3428571428571429,0.08757999999999999
168,168,35,0.37142857142857133,0.37686
169,169,35,0.4,0.3982
170,170,35,0.42857142857142855,0.12458
171,171,35,0.4571428571428571,0.0071400000000000005
172,172,35,0.4857142857142857,4e-05
173,173,36,0.3055555555555556,0.0036
174,174,36,0.3333333333333333,0.0656
175,175,36,0.3611111111111111,0.30018
176,176,36,0.3888888888888889,0.4115
177,177,36,0.4166666666666667,0.18522
178,178,36,0.4444444444444444,0.03088
179,179,36,0.4722222222222222,0.00302
180,180,37,0.2972972972972973,0.0025800000000000003
181,181,37,0.32432432432432434,0.0256
182,182,37,0.35135135135135137,0.21304
183,183,37,0.3783783783783784,0.41153999999999996
184,184,37,0.40540540540540543,0.27286
185,185,37,0.4324324324324325,0.07038
186,186,37,0.4594594594594595,0.004
187,187,38,0.2894736842105263,0.00056
188,188,38,0.3157894736842105,0.007640000000000001
189,189,38,0.34210526315789475,0.07958
190,190,38,0.3684210526315789,0.2933
191,191,38,0.3947368421052632,0.37888
192,192,38,0.42105263157894735,0.1977
193,193,38,0.4473684210526316,0.03924
194,194,38,0.4736842105263158,0.0029
195,195,38,0.5,0.0002
196,196,39,0.3076923076923077,0.00056
197,197,39,0.3333333333333333,0.015359999999999999
198,198,39,0.35897435897435903,0.20674
199,199,39,0.38461538461538464,0.38174
200,200,39,0.41025641025641024,0.27171999999999996
201,201,39,0.4358974358974359,0.09882
202,202,39,0.4615384615384616,0.02244
203,203,39,0.4871794871794872,0.0026
204,204,39,0.5128205128205128,2e-05
205,205,40,0.275,0.00011999999999999999
206,206,40,0.3,0.0004
207,207,40,0.325,0.02278
208,208,40,0.35,0.1234
209,209,40,0.375,0.32908000000000004
210,210,40,0.4,0.32001999999999997
211,211,40,0.425,0.1587
212,212,40,0.45,0.039939999999999996
213,213,40,0.475,0.0054600000000000004
214,214,40,0.5,0.0001
215,215,41,0.3170731707317073,0.0072
216,216,41,0.3414634146341464,0.0812
217,217,41,0.36585365853658536,0.26628
218,218,41,0.3902439024390244,0.34548
219,219,41,0.4146341463414634,0.22996
220,220,41,0.4390243902439024,0.0629
221,221,41,0.4634146341463415,0.006520000000000001
222,222,41,0.4878048780487805,0.00045999999999999996
223,223,42,0.30952380952380953,0.0037600000000000003
224,224,42,0.3333333333333333,0.03218
225,225,42,0.35714285714285715,0.15284
226,226,42,0.3809523809523809,0.34304
227,227,42,0.4047619047619048,0.3222
228,228,42,0.42857142857142855,0.1158
229,229,42,0.4523809523809524,0.0273
230,230,42,0.4761904761904762,0.00288
231,231,43,0.3023255813953488,4e-05
232,232,43,0.32558139534883723,0.0208
233,233,43,0.3488372093023256,0.09282
234,234,43,0.372093023255814,0.26914
235,235,43,0.3953488372093023,0.33996
236,236,43,0.4186046511627907,0.19194
237,237,43,0.4418604651162791,0.0687
238,238,43,0.4651162790697674,0.0137
239,239,43,0.4883720930232558,0.0027
240,240,43,0.5116279069767442,0.0002
241,241,44,0.2954545454545455,4e-05
242,242,44,0.3181818181818182,0.0049
243,243,44,0.3409090909090909,0.0537
244,244,44,0.3636363636363637,0.18896
245,245,44,0.3863636363636364,0.33316
246,246,44,0.4090909090909091,0.26846
247,247,44,0.4318181818181818,0.12575999999999998
248,248,44,0.4545454545454545,0.0238
249,249,44,0.4772727272727273,0.00112
250,250,44,0.5,0.0001
251,251,45,0.3111111111111111,0.0013
252,252,45,0.3333333333333333,0.0269
253,253,45,0.3555555555555556,0.11406
254,254,45,0.37777777777777777,0.26826
255,255,45,0.4,0.3043
256,256,45,0.4222222222222222,0.19197999999999998
257,257,45,0.4444444444444444,0.07866000000000001
258,258,45,0.4666666666666667,0.0139
259,259,45,0.4888888888888889,0.00064
260,260,46,0.32608695652173914,0.00366
261,261,46,0.3478260869565217,0.04216
262,262,46,0.3695652173913043,0.18366
263,263,46,0.39130434782608703,0.29096
264,264,46,0.4130434782608696,0.2609
265,265,46,0.43478260869565216,0.1577
266,266,46,0.4565217391304348,0.04858
267,267,46,0.4782608695652174,0.01082
268,268,46,0.5,0.00156
269,269,47,0.3191489361702128,0.00292
270,270,47,0.3404255319148936,0.0396
271,271,47,0.3617021276595745,0.1298
272,272,47,0.3829787234042553,0.23868000000000003
273,273,47,0.40425531914893614,0.28592
274,274,47,0.425531914893617,0.20481999999999997
275,275,47,0.44680851063829785,0.07696
276,276,47,0.4680851063829787,0.02002
277,277,47,0.4893617021276596,0.0012
278,278,47,0.5106382978723404,8e-05
279,279,48,0.3125,0.00082
280,280,48,0.3333333333333333,0.01268
281,281,48,0.3541666666666667,0.0791
282,282,48,0.375,0.1878
283,283,48,0.3958333333333333,0.2784
284,284,48,0.4166666666666667,0.24608000000000002
285,285,48,0.4375,0.13318
286,286,48,0.4583333333333333,0.0526
287,287,48,0.4791666666666667,0.00926
288,288,48,0.5,8e-05
289,289,49,0.32653061224489793,0.0022
290,290,49,0.3469387755102041,0.021159999999999998
291,291,49,0.3673469387755102,0.09254
292,292,49,0.3877551020408163,0.1978
293,293,49,0.4081632653061225,0.2491
294,294,49,0.42857142857142855,0.24814
295,295,49,0.4489795918367347,0.1353
296,296,49,0.4693877551020408,0.04696
297,297,49,0.4897959183673469,0.0059
298,298,49,0.5102040816326531,0.0009
299,299,50,0.32,0.0005
300,300,50,0.34,0.01192
301,301,50,0.36,0.057120000000000004
302,302,50,0.38,0.15728
303,303,50,0.4,0.26424000000000003
304,304,50,0.42,0.26536
305,305,50,0.44,0.1679
306,306,50,0.46,0.05724
307,307,50,0.48,0.01514
308,308,50,0.5,0.00282
309,309,50,0.52,0.00047999999999999996
310,310,51,0.3137254901960784,0.00058
311,311,51,0.3333333333333333,0.0035399999999999997
312,312,51,0.35294117647058826,0.02108
313,313,51,0.3725490196078432,0.06713999999999999
314,314,51,0.392156862745098,0.1716
315,315,51,0.4117647058823529,0.26092
316,316,51,0.4313725490196079,0.26618
317,317,51,0.4509803921568628,0.14752
318,318,51,0.4705882352941176,0.052039999999999996
319,319,51,0.4901960784313725,0.009000000000000001
320,320,51,0.5098039215686274,0.0004
321,321,52,0.3269230769230769,0.00156
322,322,52,0.3461538461538461,0.00586
323,323,52,0.36538461538461536,0.04024
324,324,52,0.38461538461538464,0.1189
325,325,52,0.40384615384615385,0.23242
326,326,52,0.4230769230769231,0.27292
327,327,52,0.4423076923076923,0.21625999999999998
328,328,52,0.4615384615384616,0.08906
329,329,52,0.4807692307692308,0.02106
330,330,52,0.5,0.00172
331,331,54,0.3148148148148148,8.47443263673497e-05
332,332,54,0.3333333333333333,0.000847443263673497
333,333,54,0.35185185185185186,0.005389739156963442
334,334,54,0.3703703703703704,0.04625345333129947
335,335,54,0.3888888888888889,0.12169285266351418
336,336,54,0.4074074074074074,0.2470297113608244
337,337,54,0.4259259259259259,0.29296113625192793
338,338,54,0.4444444444444444,0.19748817816647174
339,339,54,0.462962962962963,0.0726258876968187
340,340,54,0.4814814814814815,0.014084507042253518
341,341,54,0.5,0.001423704682971475
342,342,54,0.5185185185185185,0.0001186420569142896
343,343,60,0.35,0.003254182132506229
344,344,60,0.36666666666666653,0.017287842578939342
345,345,60,0.38333333333333336,0.07367671734377383
346,346,60,0.4,0.16930221521669125
347,347,60,0.4166666666666667,0.26026677513940444
348,348,60,0.43333333333333335,0.24474161454890594
349,349,60,0.45,0.16914967542922998
350,350,60,0.4666666666666667,0.052982152844867035
351,351,60,0.4833333333333333,0.009338824765681935
352,352,66,0.4848484848484849,0.003288079863053169
353,353,66,0.5,0.0006271080151183878
354,354,66,0.3484848484848485,0.0020169149675429232
355,355,66,0.3636363636363637,0.01115235334994322
356,356,66,0.3787878787878788,0.04837206149048321
357,357,66,0.3939393939393939,0.11693022152166913
358,358,66,0.4090909090909091,0.21706411755732954
359,359,66,0.42424242424242425,0.2583515533635023
360,360,66,0.4393939393939394,0.20638633243504348
361,361,66,0.4545454545454545,0.10745580583379943
362,362,66,0.4696969696969697,0.02835545160251521
363,363,72,0.4444444444444444,0.15042117930204574
364,364,72,0.4583333333333333,0.06521923357231234
365,365,72,0.4722222222222222,0.012423518245453466
366,366,72,0.4861111111111111,0.00032202844019592884
367,367,72,0.3472222222222222,0.0004237216318367485
368,368,72,0.3611111111111111,0.0021186081591837427
369,369,72,0.375,0.021965729394417044
370,370,72,0.3888888888888889,0.08118506465992102
371,371,72,0.4027777777777778,0.1817426823274182
372,372,72,0.4166666666666667,0.27309706615142115
373,373,72,0.4305555555555556,0.21108116811579464
374,374,78,0.41025641025641024,0.215674310604905
375,375,78,0.4230769230769231,0.2413348926289385
376,376,78,0.4358974358974359,0.20684395179742715
377,377,78,0.4487179487179487,0.10855748207657498
378,378,78,0.4615384615384616,0.041660310842189116
379,379,78,0.4743589743589744,0.0076778359688818845
380,380,78,0.4871794871794872,0.002389790003559261
381,381,78,0.5,0.00018643751800816936
382,382,78,0.3205128205128205,0.00015253978746122948
383,383,78,0.3333333333333333,0.00040677276656327863
384,384,78,0.3461538461538461,0.0012372671649633054
385,385,78,0.35897435897435903,0.0017965797189878137
386,386,78,0.3717948717948718,0.011982847748343248
387,387,78,0.38461538461538464,0.04959237979017305
388,388,78,0.3974358974358974,0.110506601583024
389,389,84,0.3809523809523809,0.020897950882188442
390,390,84,0.3928571428571429,0.06752427924950424
391,391,84,0.4047619047619048,0.13959085439229846
392,392,84,0.4166666666666667,0.2219284418908154
393,393,84,0.42857142857142855,0.2248266978525788
394,394,84,0.4404761904761905,0.1683700276266504
395,395,84,0.4523809523809524,0.1092184878222403
396,396,84,0.4642857142857143,0.03362654870256436
397,397,84,0.4761904761904762,0.007169370010677786
398,398,84,0.4880952380952381,0.001169471703869426
399,399,84,0.5,0.00032202844019592884
400,400,84,0.35714285714285715,0.00040677276656327863
401,401,84,0.3690476190476191,0.0049490686598532225
402,402,90,0.36666666666666653,0.002457585464653141
403,403,90,0.37777777777777777,0.003135540075591939
404,404,90,0.3888888888888889,0.02286401925391095
405,405,90,0.4,0.07291401840646769
406,406,90,0.4111111111111111,0.16416670903882985
407,407,90,0.4222222222222222,0.23147065303977896
408,408,90,0.43333333333333335,0.24057219369163235
409,409,90,0.4444444444444444,0.16984457890544227
410,410,90,0.4555555555555556,0.06788020542024711
411,411,90,0.4666666666666667,0.02257588854426196
412,412,90,0.4777777777777778,0.0018982729106286332
413,413,90,0.4888888888888889,0.00022033524855510922
414,414,96,0.3541666666666667,0.0002372841138285792
415,415,96,0.3645833333333333,0.0010508296469551363
416,416,96,0.375,0.003016898018677649
417,417,96,0.3854166666666667,0.01871154726191081
418,418,96,0.3958333333333333,0.05972780122370808
419,419,96,0.40625,0.1337434958729513
420,420,96,0.4166666666666667,0.2402162675208895
421,421,96,0.4270833333333333,0.2387756139726445
422,422,96,0.4375,0.16987847663598926
423,423,96,0.4479166666666667,0.09193064524330097
424,424,96,0.4583333333333333,0.033609599837290886
425,425,96,0.46875,0.007593091642514533
426,426,96,0.4791666666666667,0.0015084490093388249
427,427,102,0.3725490196078432,0.00018643751800816936
428,428,102,0.38235294117647056,0.008864256538024778
429,429,102,0.392156862745098,0.03449094083151133
430,430,102,0.4019607843137255,0.08603244012813342
431,431,102,0.4117647058823529,0.14892967915798036
432,432,102,0.4215686274509804,0.19921696242436568
433,433,102,0.4313725490196079,0.21755563465026015
434,434,102,0.4411764705882353,0.1819121709801529
435,435,102,0.4509803921568628,0.08533753665192115
436,436,102,0.4607843137254902,0.027169031033372315
437,437,102,0.4705882352941176,0.008186301927085981
438,438,102,0.4803921568627451,0.0014915001440653551
439,439,102,0.4901960784313725,0.00035592617074286874
440,440,102,0.5,0.00027118184437551905
441,441,108,0.3796296296296297,0.00037287503601633867
442,442,108,0.3888888888888889,0.013745529736784123
443,443,108,0.39814814814814814,0.036863781969797116
444,444,108,0.4074074074074074,0.0991847595803461
445,445,108,0.4166666666666667,0.16435314655683805
446,446,108,0.4259259259259259,0.20497957661734548
447,447,108,0.4351851851851852,0.2143353502483009
448,448,108,0.4444444444444444,0.14331960475246186
449,449,108,0.4537037037037037,0.0793376383451128
450,450,108,0.462962962962963,0.0310672700462704
451,451,108,0.4722222222222222,0.008660870154743141
452,452,108,0.4814814814814815,0.003779596955983797
453,453,114,0.3771929824561404,0.0019491195064490433
454,454,114,0.3859649122807017,0.0006949034762122676
455,455,114,0.3947368421052632,0.010101523702988086
456,456,114,0.4035087719298245,0.03645700920323385
457,457,114,0.412280701754386,0.1084896866154811
458,458,114,0.42105263157894735,0.19135268893747565
459,459,114,0.4298245614035088,0.23426721580990156
460,460,114,0.43859649122807015,0.19128489347638172
461,461,114,0.4473684210526316,0.13582820630158812
462,462,114,0.456140350877193,0.051541499296622086
463,463,114,0.4649122807017544,0.024406365993796714
464,464,114,0.4736842105263158,0.009271029304588058
465,465,114,0.4824561403508772,0.0031863866714123487
466,466,114,0.4912280701754386,0.001169471703869426
467,467,120,0.375,0.0015253978746122944
468,468,120,0.38333333333333336,0.004643989084930764
469,469,120,0.39166666666666666,0.007050727953763495
470,470,120,0.4,0.036999372891984884
471,471,120,0.4083333333333333,0.09521872510635412
472,472,120,0.4166666666666667,0.1871493703496551
473,473,120,0.425,0.25252114370942863
474,474,120,0.43333333333333335,0.20796257690547615
475,475,120,0.44166666666666665,0.13194691615396348
476,476,120,0.45,0.050609311706581235
477,477,120,0.4583333333333333,0.01813528584261284
478,478,120,0.4666666666666667,0.004627040219657294
479,479,120,0.475,0.0016101422009796446
480,480,126,0.36507936507936506,0.00038982390128980876
481,481,126,0.37301587301587297,0.00044067049711021843
482,482,126,0.3809523809523809,0.006474466534465518
483,483,126,0.3888888888888889,0.0112201488110371
484,484,126,0.3968253968253968,0.018830189318825102
485,485,126,0.4047619047619048,0.059100693208589676
486,486,126,0.4126984126984127,0.09826952085557872
487,487,126,0.42063492063492064,0.1750309316791241
488,488,126,0.42857142857142855,0.21530143556888867
489,489,126,0.4365079365079365,0.19775936001084726
490,490,126,0.4444444444444444,0.12560804054168573
491,491,126,0.4523809523809524,0.06333790952695717
492,492,126,0.4603174603174603,0.021423365705666005
493,493,126,0.4682539682539682,0.005474483483330791
494,494,126,0.4761904761904762,0.0013050626260571855
495,495,126,0.4841269841269841,3.389773054693988e-05
496,496,132,0.3787878787878788,5.084659582040982e-05
497,497,132,0.3863636363636364,0.0031863866714123487
498,498,132,0.3939393939393939,0.010389654412637074
499,499,132,0.4015151515151515,0.03877900374569922
500,500,132,0.4090909090909091,0.10203216894628904
501,501,132,0.4166666666666667,0.17859019338655274
502,502,132,0.42424242424242425,0.22397925458890527
503,503,132,0.4318181818181818,0.19709835426518196
504,504,132,0.4393939393939394,0.1370654734665514
505,505,132,0.44696969696969696,0.08340536601074558
506,506,132,0.4545454545454545,0.022694530601176245
507,507,132,0.4621212121212121,0.0027287673090286607
508,508,138,0.463768115942029,0.001203369434416366
509,509,138,0.37681159420289856,0.0011525228385959561
510,510,138,0.3840579710144928,0.001186420569142896
511,511,138,0.39130434782608703,0.00844053490618803
512,512,138,0.3985507246376812,0.03682988423925018
513,513,138,0.4057971014492754,0.09328655446517856
514,514,138,0.4130434782608696,0.1640819647124625
515,515,138,0.42028985507246375,0.17675971593701806
516,516,138,0.427536231884058,0.18586125658887134
517,517,138,0.43478260869565216,0.17709869324248742
518,518,138,0.4420289855072464,0.09752377078354604
519,519,138,0.4492753623188406,0.044304333824850425
520,520,138,0.4565217391304348,0.012270978457992238
521,521,144,0.4444444444444444,0.10630328299520347
522,522,144,0.4513888888888889,0.03937221403027067
523,523,144,0.4583333333333333,0.01789800172878426
524,524,144,0.4652777777777778,0.004389756105828715
525,525,144,0.4722222222222222,0.0006610057456653278
526,526,144,0.3819444444444444,0.0013220114913306555
527,527,144,0.3888888888888889,0.005135506177861392
528,528,144,0.3958333333333333,0.014084507042253518
529,529,144,0.4027777777777778,0.04566024304672802
530,530,144,0.4097222222222222,0.08876120743716208
531,531,144,0.4166666666666667,0.13662480296944118
532,532,144,0.4236111111111111,0.1790139150183895
533,533,144,0.4305555555555556,0.18835273978407147
534,534,144,0.4375,0.17242080642700972
535,535,156,0.41025641025641024,0.11233707903255877
536,536,156,0.4166666666666667,0.13850612701479634
537,537,156,0.4230769230769231,0.19947119540346772
538,538,156,0.42948717948717946,0.1645904306706666
539,539,156,0.4358974358974359,0.11408281215572615
540,540,156,0.4423076923076923,0.09406620226775818
541,541,156,0.4487179487179487,0.05118557312587922
542,542,156,0.4551282051282051,0.012609955763461637
543,543,156,0.4615384615384616,0.0009491364553143168
544,544,156,0.467948717948718,0.0003389773054693988
545,545,156,0.3782051282051282,0.0005254148234775681
546,546,156,0.38461538461538464,0.0015592956051592346
547,547,156,0.39102564102564097,0.009830341858612566
548,548,156,0.3974358974358974,0.03476212267588685
549,549,156,0.40384615384615385,0.06518533584176539
550,550,168,0.3869047619047619,0.0008135455331265573
551,551,168,0.3928571428571429,0.002457585464653141
552,552,168,0.39880952380952384,0.024626701242351823
553,553,168,0.4047619047619048,0.06442263690445925
554,554,168,0.4107142857142857,0.11428619853900783
555,555,168,0.4166666666666667,0.16028541889120526
556,556,168,0.4226190476190476,0.19479330858799004
557,557,168,0.42857142857142855,0.1765902272842833
558,558,168,0.4345238095238095,0.13448924594498401
559,559,168,0.4404761904761905,0.08472737750207622
560,560,168,0.44642857142857145,0.03374519075947865
561,561,168,0.4523809523809524,0.006152438094269588
562,562,168,0.4583333333333333,0.002610125252114371
563,563,180,0.3888888888888889,0.002254199081371502
564,564,180,0.3944444444444444,0.003305028728326639
565,565,180,0.4,0.013186217182759615
566,566,180,0.4055555555555556,0.03337231572346232
567,567,180,0.4111111111111111,0.12482839273910612
568,568,180,0.4166666666666667,0.17662412501483027
569,569,180,0.4222222222222222,0.16930221521669125
570,570,180,0.42777777777777776,0.17814952288944255
571,571,180,0.43333333333333335,0.1259639667124286
572,572,180,0.4388888888888889,0.09321875900408468
573,573,180,0.4444444444444444,0.0472534363824342
574,574,180,0.45,0.022474195352621143
575,575,180,0.4555555555555556,0.008355790579820681
576,576,180,0.4611111111111112,0.001711835392620464
577,577,192,0.375,5.084659582040982e-05
578,578,192,0.3802083333333333,0.0011186251080490162
579,579,192,0.3854166666666667,0.002542329791020491
580,580,192,0.390625,0.00840663717564109
581,581,192,0.3958333333333333,0.019982712157421062
582,582,192,0.4010416666666667,0.044660259995593296
583,583,192,0.40625,0.07755800749139845
584,584,192,0.4114583333333333,0.11681157946475484
585,585,192,0.4166666666666667,0.15267537838341724
586,586,192,0.421875,0.20731852002508436
587,587,192,0.4270833333333333,0.16050575413976034
588,588,192,0.4322916666666667,0.1149641531499466
589,589,192,0.4375,0.05923628413077745
590,590,192,0.4427083333333333,0.023813155709225268
591,591,192,0.4479166666666667,0.009898137319706443
592,592,192,0.453125,0.00045761936238368836
593,593,216,0.4444444444444444,0.009287978169861528
594,594,216,0.4490740740740741,0.0013728580871510652
595,595,216,0.3888888888888889,0.002491483195200081
596,596,216,0.39351851851851855,0.009389671361502348
597,597,216,0.39814814814814814,0.021694547550041524
598,598,216,0.4027777777777778,0.050677107167675116
599,599,216,0.4074074074074074,0.08279520686090068
600,600,216,0.4120370370370369,0.11408281215572615
601,601,216,0.4166666666666667,0.20097964441280652
602,602,216,0.4212962962962963,0.18570871680141016
603,603,216,0.4259259259259259,0.14582803681293538
604,604,216,0.4305555555555556,0.10365926001254216
605,605,216,0.4351851851851852,0.04786359553227911
606,606,216,0.4398148148148148,0.02416908187996813
607,607,203,0.3891625615763547,3.389773054693988e-05
608,608,203,0.3940886699507389,0.000847443263673497
609,609,203,0.3990147783251232,0.013406552431314724
610,610,203,0.4039408866995074,0.03940611176081761
611,611,203,0.4088669950738916,0.06704971102184709
612,612,203,0.4137931034482759,0.10465924306367687
613,613,203,0.4187192118226601,0.12811647260215928
614,614,203,0.4236453201970443,0.19569159844748396
615,615,203,0.42857142857142855,0.18587820545414485
616,616,203,0.4334975369458128,0.13592989949322892
617,617,203,0.43842364532019706,0.08213420111523534
618,618,203,0.4433497536945813,0.03528753749936442
619,619,203,0.4482758620689655,0.0073897052592328955
620,620,203,0.4532019704433498,0.003288079863053169
621,621,203,0.458128078817734,0.0008813409942204369


==> RoddenWeighill/XY_SEN10.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.3333333333333333,0.9931
1,1,3,0.6666666666666666,0.0069
2,2,4,0.25,0.9672799999999999
3,3,4,0.5,0.03272
4,4,5,0.2,0.82304
5,5,5,0.4,0.17496
6,6,5,0.6,0.002
7,7,6,0.16666666666666666,0.28694000000000003
8,8,6,0.3333333333333333,0.5949
9,9,6,0.5,0.11815999999999999
10,10,7,0.14285714285714285,0.04554
11,11,7,0.2857142857142857,0.49126000000000003
12,12,7,0.42857142857142855,0.46252
13,13,7,0.5714285714285714,0.0006799999999999999
14,14,8,0.125,0.0061
15,15,8,0.25,0.35604
16,16,8,0.375,0.6258199999999999
17,17,8,0.5,0.01204
18,18,9,0.1111111111111111,0.00074
19,19,9,0.2222222222222222,0.2614
20,20,9,0.3333333333333333,0.6715399999999999
21,21,9,0.4444444444444444,0.06598
22,22,9,0.5555555555555556,0.00033999999999999997
23,23,10,0.2,0.16238
24,24,10,0.3,0.55172
25,25,10,0.4,0.27856
26,26,10,0.5,0.00732
27,27,10,0.6,2e-05
28,28,11,0.18181818181818185,0.05656
29,29,11,0.2727272727272727,0.39114
30,30,11,0.3636363636363637,0.5441
31,31,11,0.4545454545454545,0.0082
32,32,12,0.16666666666666666,0.01556
33,33,12,0.25,0.25464000000000003
34,34,12,0.3333333333333333,0.6933
35,35,12,0.4166666666666667,0.035339999999999996
36,36,12,0.5,0.00116
37,37,13,0.15384615384615385,0.00588
38,38,13,0.2307692307692308,0.12574000000000002
39,39,13,0.3076923076923077,0.71514
40,40,13,0.38461538461538464,0.1463
41,41,13,0.4615384615384616,0.00686
42,42,13,0.5384615384615384,8e-05
43,43,14,0.14285714285714285,0.00082
44,44,14,0.21428571428571427,0.04514
45,45,14,0.2857142857142857,0.61134
46,46,14,0.35714285714285715,0.30532
47,47,14,0.42857142857142855,0.03656
48,48,14,0.5,0.00082
49,49,15,0.2,0.0177
50,50,15,0.26666666666666666,0.46426000000000006
51,51,15,0.3333333333333333,0.40726
52,52,15,0.4,0.10246
53,53,15,0.4666666666666667,0.008320000000000001
54,54,16,0.1875,0.00942
55,55,16,0.25,0.28531999999999996
56,56,16,0.3125,0.48416000000000003
57,57,16,0.375,0.19992000000000001
58,58,16,0.4375,0.02094
59,59,16,0.5,0.00023999999999999998
60,60,17,0.17647058823529413,0.00418
61,61,17,0.2352941176470588,0.14964
62,62,17,0.29411764705882354,0.46271999999999996
63,63,17,0.35294117647058826,0.32042
64,64,17,0.4117647058823529,0.061360000000000005
65,65,17,0.4705882352941176,0.00168
66,66,18,0.16666666666666666,0.00066
67,67,18,0.2222222222222222,0.07212
68,68,18,0.2777777777777778,0.3883
69,69,18,0.3333333333333333,0.39574000000000004
70,70,18,0.3888888888888889,0.1313
71,71,18,0.4444444444444444,0.01188
72,72,19,0.15789473684210525,0.00016
73,73,19,0.21052631578947367,0.027039999999999998
74,74,19,0.2631578947368421,0.29386
75,75,19,0.3157894736842105,0.42908
76,76,19,0.3684210526315789,0.21218
77,77,19,0.42105263157894735,0.03748
78,78,19,0.4736842105263158,0.0002
79,79,20,0.15,0.00016
80,80,20,0.2,0.014519999999999998
81,81,20,0.25,0.22224000000000002
82,82,20,0.3,0.42713999999999996
83,83,20,0.35,0.27718000000000004
84,84,20,0.4,0.05646
85,85,20,0.45,0.0023
86,86,21,0.19047619047619047,0.00016
87,87,21,0.2380952380952381,0.08104
88,88,21,0.2857142857142857,0.35306
89,89,21,0.3333333333333333,0.39632
90,90,21,0.3809523809523809,0.16064
91,91,21,0.42857142857142855,0.00868
92,92,21,0.4761904761904762,0.0001
93,93,22,0.18181818181818185,0.0002
94,94,22,0.2272727272727273,0.06967999999999999
95,95,22,0.2727272727272727,0.29186
96,96,22,0.3181818181818182,0.39071999999999996
97,97,22,0.3636363636363637,0.22286
98,98,22,0.4090909090909091,0.0235
99,99,22,0.4545454545454545,0.00118
100,100,23,0.21739130434782608,0.044739999999999995
101,101,23,0.2608695652173913,0.21166
102,102,23,0.3043478260869565,0.41012
103,103,23,0.3478260869565217,0.27524
104,104,23,0.39130434782608703,0.0563
105,105,23,0.43478260869565216,0.0019399999999999999
106,106,24,0.20833333333333331,0.01648
107,107,24,0.25,0.13692000000000001
108,108,24,0.2916666666666667,0.3588
109,109,24,0.3333333333333333,0.36994
110,110,24,0.375,0.1073
111,111,24,0.4166666666666667,0.01056
112,112,25,0.2,0.00602
113,113,25,0.24,0.06022
114,114,25,0.28,0.24724000000000002
115,115,25,0.32,0.38295999999999997
116,116,25,0.36,0.24998
117,117,25,0.4,0.05026
118,118,25,0.44,0.0030399999999999997
119,119,25,0.48,0.00028
120,120,26,0.19230769230769232,0.00023999999999999998
121,121,26,0.2307692307692308,0.035339999999999996
122,122,26,0.2692307692307692,0.1865
123,123,26,0.3076923076923077,0.38624
124,124,26,0.3461538461538461,0.29878000000000005
125,125,26,0.38461538461538464,0.08092
126,126,26,0.4230769230769231,0.01116
127,127,26,0.4615384615384616,0.00082
128,128,27,0.2222222222222222,0.01728
129,129,27,0.25925925925925924,0.12918
130,130,27,0.2962962962962963,0.31508
131,131,27,0.3333333333333333,0.33624
132,132,27,0.3703703703703704,0.1583
133,133,27,0.4074074074074074,0.04066
134,134,27,0.4444444444444444,0.00318
135,135,27,0.4814814814814815,8e-05
136,136,28,0.21428571428571427,0.01182
137,137,28,0.25,0.09328
138,138,28,0.2857142857142857,0.27362
139,139,28,0.32142857142857145,0.36924
140,140,28,0.35714285714285715,0.19694
141,141,28,0.3928571428571429,0.047139999999999994
142,142,28,0.42857142857142855,0.00686
143,143,28,0.4642857142857143,0.0011
144,144,29,0.20689655172413796,0.00358
145,145,29,0.2413793103448276,0.04264
146,146,29,0.27586206896551724,0.18648
147,147,29,0.3103448275862069,0.33486
148,148,29,0.3448275862068966,0.29158
149,149,29,0.3793103448275862,0.11302000000000001
150,150,29,0.4137931034482759,0.02434
151,151,29,0.4482758620689655,0.0035
152,152,30,0.2,0.00116
153,153,30,0.2333333333333333,0.013040000000000001
154,154,30,0.26666666666666666,0.10892
155,155,30,0.3,0.31874
156,156,30,0.3333333333333333,0.34742
157,157,30,0.36666666666666653,0.1704
158,158,30,0.4,0.03642
159,159,30,0.43333333333333335,0.0039
160,160,31,0.2258064516129032,0.00414
161,161,31,0.25806451612903225,0.049
162,162,31,0.2903225806451613,0.22114
163,163,31,0.3225806451612903,0.3775
164,164,31,0.3548387096774194,0.2543
165,165,31,0.3870967741935484,0.07818
166,166,31,0.41935483870967744,0.015340000000000001
167,167,31,0.4516129032258064,0.0004
168,168,32,0.21875,0.00148
169,169,32,0.25,0.01772
170,170,32,0.28125,0.10628
171,171,32,0.3125,0.28778000000000004
172,172,32,0.34375,0.34
173,173,32,0.375,0.19462000000000002
174,174,32,0.40625,0.04626
175,175,32,0.4375,0.00572
176,176,32,0.46875,0.00014
177,177,33,0.21212121212121213,0.00036
178,178,33,0.24242424242424246,0.00704
179,179,33,0.2727272727272727,0.05798
180,180,33,0.30303030303030304,0.1844
181,181,33,0.3333333333333333,0.34594
182,182,33,0.3636363636363637,0.2805
183,183,33,0.3939393939393939,0.10952
184,184,33,0.42424242424242425,0.01408
185,185,33,0.4545454545454545,0.00018
186,186,34,0.2352941176470588,0.0009400000000000001
187,187,34,0.2647058823529412,0.01714
188,188,34,0.29411764705882354,0.0985
189,189,34,0.3235294117647059,0.27148
190,190,34,0.35294117647058826,0.3463
191,191,34,0.38235294117647056,0.21245999999999998
192,192,34,0.4117647058823529,0.04844
193,193,34,0.4411764705882353,0.00434
194,194,34,0.4705882352941176,0.0004
195,195,35,0.22857142857142854,0.00028
196,196,35,0.2571428571428571,0.0066
197,197,35,0.2857142857142857,0.04848
198,198,35,0.3142857142857143,0.21104
199,199,35,0.3428571428571429,0.33526
200,200,35,0.37142857142857133,0.29144000000000003
201,201,35,0.4,0.09473999999999999
202,202,35,0.42857142857142855,0.011940000000000001
203,203,35,0.4571428571428571,0.00022
204,204,36,0.25,0.00162
205,205,36,0.2777777777777778,0.027219999999999998
206,206,36,0.3055555555555556,0.13224
207,207,36,0.3333333333333333,0.32194
208,208,36,0.3611111111111111,0.34086
209,209,36,0.3888888888888889,0.14528
210,210,36,0.4166666666666667,0.030239999999999996
211,211,36,0.4444444444444444,0.0006
212,212,37,0.2432432432432433,0.00028
213,213,37,0.2702702702702703,0.01006
214,214,37,0.2972972972972973,0.08438
215,215,37,0.32432432432432434,0.25376
216,216,37,0.35135135135135137,0.35912
217,217,37,0.3783783783783784,0.22671999999999998
218,218,37,0.40540540540540543,0.058120000000000005
219,219,37,0.4324324324324325,0.0072
220,220,37,0.4594594594594595,0.00036
221,221,38,0.2368421052631579,0.00023999999999999998
222,222,38,0.2631578947368421,0.00398
223,223,38,0.2894736842105263,0.04598
224,224,38,0.3157894736842105,0.2111
225,225,38,0.34210526315789475,0.33582
226,226,38,0.3684210526315789,0.28798
227,227,38,0.3947368421052632,0.0984
228,228,38,0.42105263157894735,0.015340000000000001
229,229,38,0.4473684210526316,0.00116
230,230,39,0.2564102564102564,0.0026
231,231,39,0.28205128205128205,0.01602
232,232,39,0.3076923076923077,0.11682000000000001
233,233,39,0.3333333333333333,0.28656
234,234,39,0.35897435897435903,0.36838000000000004
235,235,39,0.38461538461538464,0.17858
236,236,39,0.41025641025641024,0.0288
237,237,39,0.4358974358974359,0.00224
238,238,40,0.25,0.00026000000000000003
239,239,40,0.275,0.01068
240,240,40,0.3,0.06867999999999999
241,241,40,0.325,0.22885999999999998
242,242,40,0.35,0.3574
243,243,40,0.375,0.23986
244,244,40,0.4,0.08177999999999999
245,245,40,0.425,0.01214
246,246,40,0.45,0.00033999999999999997
247,247,41,0.2682926829268293,0.00062
248,248,41,0.2926829268292683,0.038
249,249,41,0.3170731707317073,0.21936
250,250,41,0.3414634146341464,0.35882
251,251,41,0.36585365853658536,0.27236
252,252,41,0.3902439024390244,0.09522
253,253,41,0.4146341463414634,0.01542
254,254,41,0.4390243902439024,0.0002
255,255,42,0.2619047619047619,0.00088
256,256,42,0.2857142857142857,0.02016
257,257,42,0.30952380952380953,0.13164
258,258,42,0.3333333333333333,0.30336
259,259,42,0.35714285714285715,0.33712
260,260,42,0.3809523809523809,0.16546
261,261,42,0.4047619047619048,0.03796
262,262,42,0.42857142857142855,0.0034200000000000003
263,263,43,0.2558139534883721,0.0001
264,264,43,0.2790697674418605,0.01228
265,265,43,0.3023255813953488,0.07524
266,266,43,0.32558139534883723,0.25204
267,267,43,0.3488372093023256,0.32998
268,268,43,0.372093023255814,0.24745999999999999
269,269,43,0.3953488372093023,0.07524
270,270,43,0.4186046511627907,0.007640000000000001
271,271,43,0.4418604651162791,2e-05
272,272,44,0.25,0.0004
273,273,44,0.2727272727272727,0.0057799999999999995
274,274,44,0.2954545454545455,0.052239999999999995
275,275,44,0.3181818181818182,0.2129
276,276,44,0.3409090909090909,0.34348
277,277,44,0.3636363636363637,0.23726
278,278,44,0.3863636363636364,0.1157
279,279,44,0.4090909090909091,0.02974
280,280,44,0.4318181818181818,0.0022600000000000003
281,281,44,0.4545454545454545,0.00023999999999999998
282,282,45,0.26666666666666666,0.00106
283,283,45,0.2888888888888889,0.02682
284,284,45,0.3111111111111111,0.13046
285,285,45,0.3333333333333333,0.29034
286,286,45,0.3555555555555556,0.31922
287,287,45,0.37777777777777777,0.17282
288,288,45,0.4,0.04652
289,289,45,0.4222222222222222,0.01188
290,290,45,0.4444444444444444,0.00088
291,291,46,0.2608695652173913,0.00044
292,292,46,0.2826086956521739,0.009059999999999999
293,293,46,0.3043478260869565,0.08118
294,294,46,0.32608695652173914,0.255
295,295,46,0.3478260869565217,0.31786
296,296,46,0.3695652173913043,0.24636
297,297,46,0.39130434782608703,0.07244
298,298,46,0.4130434782608696,0.0158
299,299,46,0.43478260869565216,0.00186
300,300,47,0.2553191489361702,2e-05
301,301,47,0.2765957446808511,0.0053
302,302,47,0.2978723404255319,0.04564
303,303,47,0.3191489361702128,0.1682
304,304,47,0.3404255319148936,0.30418
305,305,47,0.3617021276595745,0.26705999999999996
306,306,47,0.3829787234042553,0.15882000000000002
307,307,47,0.40425531914893614,0.045160000000000006
308,308,47,0.425531914893617,0.00506
309,309,47,0.44680851063829785,0.0005200000000000001
310,310,47,0.4680851063829787,4e-05
311,311,48,0.2708333333333333,0.00128
312,312,48,0.2916666666666667,0.04218
313,313,48,0.3125,0.1438
314,314,48,0.3333333333333333,0.26592
315,315,48,0.3541666666666667,0.29398
316,316,48,0.375,0.1805
317,317,48,0.3958333333333333,0.06258
318,318,48,0.4166666666666667,0.008879999999999999
319,319,48,0.4375,0.00088
320,320,49,0.2653061224489796,0.00126
321,321,49,0.2857142857142857,0.013359999999999999
322,322,49,0.30612244897959184,0.07718
323,323,49,0.32653061224489793,0.22784000000000001
324,324,49,0.3469387755102041,0.3363
325,325,49,0.3673469387755102,0.247
326,326,49,0.3877551020408163,0.07918
327,327,49,0.4081632653061225,0.01646
328,328,49,0.42857142857142855,0.0014199999999999998
329,329,50,0.28,0.00774
330,330,50,0.3,0.06252
331,331,50,0.32,0.207
332,332,50,0.34,0.31034
333,333,50,0.36,0.24725999999999998
334,334,50,0.38,0.13405999999999998
335,335,50,0.4,0.02806
336,336,50,0.42,0.00298
337,337,50,0.44,4e-05
338,338,51,0.27450980392156865,0.00116
339,339,51,0.29411764705882354,0.027139999999999997
340,340,51,0.3137254901960784,0.11224
341,341,51,0.3333333333333333,0.26245999999999997
342,342,51,0.35294117647058826,0.30948000000000003
343,343,51,0.3725490196078432,0.1922
344,344,51,0.392156862745098,0.07493999999999999
345,345,51,0.4117647058823529,0.01866
346,346,51,0.4313725490196079,0.00172
347,347,52,0.2692307692307692,0.0006799999999999999
348,348,52,0.28846153846153844,0.02632
349,349,52,0.3076923076923077,0.1256
350,350,52,0.3269230769230769,0.26592
351,351,52,0.3461538461538461,0.30288000000000004
352,352,52,0.36538461538461536,0.1914
353,353,52,0.38461538461538464,0.0724
354,354,52,0.40384615384615385,0.01384
355,355,52,0.4230769230769231,0.0009
356,356,52,0.4423076923076923,5.9999999999999995e-05
357,357,54,0.2777777777777778,0.006694801783020628
358,358,54,0.2962962962962963,0.040151861832850286
359,359,54,0.3148148148148148,0.13145539906103287
360,360,54,0.3333333333333333,0.2649107642243352
361,361,54,0.35185185185185186,0.30563888747648343
362,362,54,0.3703703703703704,0.17962407416823445
363,363,54,0.3888888888888889,0.058744767037846826
364,364,54,0.4074074074074074,0.01086422264029423
365,365,54,0.4259259259259259,0.0019152217759021036
366,366,60,0.2833333333333333,0.006796494974661446
367,367,60,0.3,0.0336604464331113
368,368,60,0.31666666666666665,0.10198132235046864
369,369,60,0.3333333333333333,0.22043694174675005
370,370,60,0.35,0.3019270859815935
371,371,60,0.36666666666666653,0.2228945272114032
372,372,60,0.38333333333333336,0.09393061134557043
373,373,60,0.4,0.015270927611396416
374,374,60,0.4166666666666667,0.0028643582312164197
375,375,60,0.43333333333333335,0.0002372841138285792
376,376,66,0.2727272727272727,0.0007457500720326776
377,377,66,0.2878787878787879,0.011203199945763631
378,378,66,0.30303030303030304,0.05738885781596921
379,379,66,0.3181818181818182,0.14342129794410266
380,380,66,0.3333333333333333,0.2508262571820817
381,381,66,0.3484848484848485,0.2637921391162862
382,382,66,0.3636363636363637,0.17257334621447093
383,383,66,0.3787878787878788,0.07123608074439416
384,384,66,0.3939393939393939,0.02233860443043338
385,385,66,0.4090909090909091,0.006406671073371639
386,386,66,0.42424242424242425,6.779546109387976e-05
387,387,72,0.2777777777777778,0.00030507957492245896
388,388,72,0.2916666666666667,0.009677802071151336
389,389,72,0.3055555555555556,0.04082981644378909
390,390,72,0.3194444444444444,0.11226928357146487
391,391,72,0.3333333333333333,0.19004762631141844
392,392,72,0.3472222222222222,0.24316537007847325
393,393,72,0.3611111111111111,0.21287774783478247
394,394,72,0.375,0.13145539906103287
395,395,72,0.3888888888888889,0.04862629446958526
396,396,72,0.4027777777777778,0.00893205199911866
397,397,72,0.4166666666666667,0.001813528584261284
398,398,78,0.41025641025641024,0.0022711479466449727
399,399,78,0.4230769230769231,0.0004237216318367485
400,400,78,0.4358974358974359,0.0011016762427755462
401,401,78,0.4487179487179487,0.0006440568803918577
402,402,78,0.28205128205128205,0.0005423636887510381
403,403,78,0.2948717948717949,0.010881171505567704
404,404,78,0.3076923076923077,0.04757546482263012
405,405,78,0.3205128205128205,0.11174386874798732
406,406,78,0.3333333333333333,0.2259622718259013
407,407,78,0.3461538461538461,0.272910628633413
408,408,78,0.35897435897435903,0.19309842206064304
409,409,78,0.3717948717948718,0.10077795291605228
410,410,78,0.38461538461538464,0.026999542380637617
411,411,78,0.3974358974358974,0.005067710716767512
412,412,84,0.3809523809523809,0.08299859324418231
413,413,84,0.3928571428571429,0.023864002305045682
414,414,84,0.4047619047619048,0.0040338299350858465
415,415,84,0.4166666666666667,0.0013728580871510652
416,416,84,0.2857142857142857,0.00030507957492245896
417,417,84,0.2976190476190476,0.001745733123167404
418,418,84,0.30952380952380953,0.019542041660310844
419,419,84,0.32142857142857145,0.0657446483957899
420,420,84,0.3333333333333333,0.13196386501923696
421,421,84,0.34523809523809523,0.2433857053270284
422,422,84,0.35714285714285715,0.2489110354061796
423,423,84,0.3690476190476191,0.17613260792189964
424,424,90,0.3555555555555556,0.2566566668361553
425,425,90,0.36666666666666653,0.1837087506991407
426,426,90,0.37777777777777777,0.10674395349231368
427,427,90,0.3888888888888889,0.030948627989356117
428,428,90,0.4,0.013406552431314724
429,429,90,0.4111111111111111,0.0004915170929306283
430,430,90,0.2888888888888889,0.00013559092218775953
431,431,90,0.3,0.002525380925747021
432,432,90,0.3111111111111111,0.013542143353502484
433,433,90,0.32222222222222224,0.05582956221080999
434,434,90,0.3333333333333333,0.11301503364349755
435,435,90,0.34444444444444444,0.22299622040304395
436,436,96,0.3333333333333333,0.07152421145404315
437,437,96,0.34375,0.16818359010864226
438,438,96,0.3541666666666667,0.2684361282012169
439,439,96,0.3645833333333333,0.2083862985373129
440,440,96,0.375,0.13574346197522075
441,441,96,0.3854166666666667,0.06289723902984695
442,442,96,0.3958333333333333,0.03182996898357655
443,443,96,0.40625,0.01769461534550262
444,444,96,0.4166666666666667,0.0016779376620735245
445,445,96,0.3020833333333333,0.0007796478025796173
446,446,96,0.3125,0.005999898306808359
447,447,96,0.3229166666666667,0.026847002593176388
448,448,102,0.3137254901960784,0.004847375468212403
449,449,102,0.3235294117647059,0.02281317265809054
450,450,102,0.3333333333333333,0.07457500720326772
451,451,102,0.3431372549019608,0.17021745394145862
452,452,102,0.35294117647058826,0.22743682310469315
453,453,102,0.3627450980392157,0.22421653870273384
454,454,102,0.3725490196078432,0.15643802647412755
455,455,102,0.38235294117647056,0.08272741139980679
456,456,102,0.392156862745098,0.027728343587396825
457,457,102,0.4019607843137255,0.004898222064032814
458,458,102,0.4117647058823529,0.003728750360163387
459,459,102,0.30392156862745096,0.00037287503601633867
460,460,108,0.3055555555555556,0.0005084659582040984
461,461,108,0.3148148148148148,0.004050778800359316
462,462,108,0.3240740740740741,0.014220097964441281
463,463,108,0.3333333333333333,0.04591447602583007
464,464,108,0.3425925925925926,0.11579464754834665
465,465,108,0.35185185185185186,0.1895391603532144
466,466,108,0.3611111111111111,0.21162353180454568
467,467,108,0.3703703703703704,0.2087930713038762
468,468,108,0.3796296296296297,0.1397772919103066
469,469,108,0.3888888888888889,0.052846561922679273
470,470,108,0.39814814814814814,0.012626904628735109
471,471,108,0.4074074074074074,0.003457568515787868
472,472,108,0.4166666666666667,0.000847443263673497
473,473,114,0.30701754385964913,0.004898222064032814
474,474,114,0.3157894736842105,0.008593074693649259
475,475,114,0.32456140350877194,0.016575990237453604
476,476,114,0.3333333333333333,0.03950780495245843
477,477,114,0.34210526315789475,0.0850833036728191
478,478,114,0.3508771929824561,0.13757393942475551
479,479,114,0.35964912280701755,0.1861324384332469
480,480,114,0.3684210526315789,0.16982763004016882
481,481,114,0.3771929824561404,0.15011609972712328
482,482,114,0.3859649122807017,0.1081507093100117
483,483,114,0.3947368421052632,0.056405823630107974
484,484,114,0.4035087719298245,0.023575871595396692
485,485,114,0.412280701754386,0.01176251249978814
486,486,114,0.42105263157894735,0.0017965797189878137
487,487,120,0.31666666666666665,0.0005084659582040984
488,488,120,0.325,0.009508313418416636
489,489,120,0.3333333333333333,0.02040643378925781
490,490,120,0.3416666666666667,0.06145658548160201
491,491,120,0.35,0.12630294401789802
492,492,120,0.3583333333333333,0.18040372197081408
493,493,120,0.36666666666666653,0.19455602447416145
494,494,120,0.375,0.1939458653243165
495,495,120,0.38333333333333336,0.1272690293384858
496,496,120,0.39166666666666666,0.0546939882374875
497,497,120,0.4,0.02121997932238437
498,498,120,0.4083333333333333,0.005254148234775682
499,499,120,0.4166666666666667,0.004474500432196065
500,500,126,0.3253968253968254,0.0053049948305960905
501,501,126,0.3333333333333333,0.009847290723886036
502,502,126,0.3412698412698413,0.04188064609074423
503,503,126,0.3492063492063492,0.09928645277198693
504,504,126,0.35714285714285715,0.17121743699259334
505,505,126,0.36507936507936506,0.20950492364536194
506,506,126,0.37301587301587297,0.18475958034609585
507,507,126,0.3809523809523809,0.13637056999033914
508,508,126,0.3888888888888889,0.0764563312486229
509,509,126,0.3968253968253968,0.03420281012186234
510,510,126,0.4047619047619048,0.014592973000457619
511,511,126,0.4126984126984127,0.01127099540685751
512,512,126,0.42063492063492064,0.004898222064032814
513,513,126,0.42857142857142855,0.00040677276656327863
514,514,132,0.3181818181818182,0.0013559092218775953
515,515,132,0.3257575757575757,0.0056778698666124314
516,516,132,0.3333333333333333,0.019287808681208798
517,517,132,0.3409090909090909,0.061287096828867314
518,518,132,0.3484848484848485,0.10979474924153827
519,519,132,0.3560606060606061,0.17155641429806273
520,520,132,0.3636363636363637,0.19540346773783496
521,521,132,0.3712121212121212,0.19958983746038206
522,522,132,0.3787878787878788,0.1318282740970492
523,523,132,0.3863636363636364,0.06725309740512872
524,524,132,0.3939393939393939,0.02594871273368248
525,525,132,0.4015151515151515,0.009796444128065624
526,526,132,0.4090909090909091,0.001203369434416366
527,527,132,0.4166666666666667,1.694886527346994e-05
528,528,138,0.3188405797101449,0.0019152217759021036
529,529,138,0.32608695652173914,0.007762580295249233
530,530,138,0.3333333333333333,0.016592939102727067
531,531,138,0.34057971014492755,0.04610091354383824
532,532,138,0.3478260869565217,0.06955814308232064
533,533,138,0.355072463768116,0.10303215199742376
534,534,138,0.3623188405797101,0.15296350909306622
535,535,138,0.3695652173913043,0.1909967627667328
536,536,138,0.37681159420289856,0.1908103252487246
537,537,138,0.3840579710144928,0.13460788800189827
538,538,138,0.39130434782608703,0.06855816003118591
539,539,138,0.3985507246376812,0.015169234419755597
540,540,138,0.4057971014492754,0.0019321706411755733
541,541,144,0.3125,0.00027118184437551905
542,542,144,0.3194444444444444,0.0011016762427755462
543,543,144,0.3263888888888889,0.0009152387247673767
544,544,144,0.3333333333333333,0.0035931594379756274
545,545,144,0.3402777777777778,0.009728648666971745
546,546,144,0.3472222222222222,0.034135014660768466
547,547,144,0.3541666666666667,0.08774427552075388
548,548,144,0.3611111111111111,0.13298079693564516
549,549,144,0.3680555555555556,0.17279368146302604
550,550,144,0.375,0.20226775817359027
551,551,144,0.3819444444444444,0.16072608938831545
552,552,144,0.3888888888888889,0.10401518618328504
553,553,144,0.3958333333333333,0.05637192589956104
554,554,144,0.4027777777777778,0.02854188912052338
555,555,144,0.4097222222222222,0.0032033355366858193
556,556,144,0.4166666666666667,0.0007118523414857375
557,557,144,0.4236111111111111,0.0008982898594939069
558,558,156,0.41025641025641024,0.00040677276656327863
559,559,156,0.3333333333333333,3.389773054693988e-05
560,560,156,0.33974358974358976,0.00294910255758377
561,561,156,0.3461538461538461,0.03740614565854816
562,562,156,0.3525641025641026,0.0698632226572431
563,563,156,0.35897435897435903,0.1365061609125269
564,564,156,0.36538461538461536,0.18350536431585907
565,565,156,0.3717948717948718,0.19718309859154928
566,566,156,0.3782051282051282,0.17013270961509128
567,567,156,0.38461538461538464,0.11594718733580785
568,568,156,0.39102564102564097,0.06367688683242657
569,569,156,0.3974358974358974,0.018236979034253656
570,570,156,0.40384615384615385,0.004152471992000135
571,571,168,0.3809523809523809,0.20121692852663514
572,572,168,0.3869047619047619,0.14133658751546585
573,573,168,0.3928571428571429,0.09691361163370113
574,574,168,0.39880952380952384,0.0488296808528669
575,575,168,0.4047619047619048,0.02630463890442535
576,576,168,0.4107142857142857,0.008881205403298249
577,577,168,0.4166666666666667,0.005067710716767512
578,578,168,0.4226190476190476,0.001457602413518415
579,579,168,0.42857142857142855,0.000847443263673497
580,580,168,0.4345238095238095,0.00015253978746122948
581,581,168,0.3333333333333333,0.0005932102845714478
582,582,168,0.3392857142857143,0.001966068371722513
583,583,168,0.34523809523809523,0.006084642633175709
584,584,168,0.35119047619047616,0.016779376620735243
585,585,168,0.35714285714285715,0.04547380552871985
586,586,168,0.3630952380952381,0.0986254470263216
587,587,168,0.3690476190476191,0.12787918848833071
588,588,168,0.375,0.1715903120286097
589,589,180,0.3555555555555556,0.037304452466907334
590,590,180,0.3611111111111111,0.0615752275385163
591,591,180,0.36666666666666653,0.1024558905781258
592,592,180,0.37222222222222223,0.16023457229538482
593,593,180,0.37777777777777777,0.22016575990237447
594,594,180,0.38333333333333336,0.17009881188454434
595,595,180,0.3888888888888889,0.11701496584803647
596,596,180,0.3944444444444444,0.060795579735936675
597,597,180,0.4,0.030050338129862207
598,598,180,0.4055555555555556,0.015847189030694396
599,599,180,0.4111111111111111,0.00589820511516754
600,600,180,0.4166666666666667,0.0032033355366858193
601,601,180,0.4222222222222222,0.001440653548244945
602,602,180,0.42777777777777776,0.001203369434416366
603,603,180,0.3388888888888889,1.694886527346994e-05
604,604,180,0.34444444444444444,0.0013389603566041253
605,605,180,0.35,0.01135573973322486
606,606,192,0.3333333333333333,0.00032202844019592884
607,607,192,0.3385416666666667,0.006118540363722649
608,608,192,0.34375,0.010457449873730956
609,609,192,0.3489583333333333,0.030135082456229555
610,610,192,0.3541666666666667,0.05654141455229573
611,611,192,0.359375,0.07788003593159439
612,612,192,0.3645833333333333,0.12984525686005322
613,613,192,0.3697916666666667,0.18374264842968765
614,614,192,0.375,0.14935340078981713
615,615,192,0.3802083333333333,0.14182810460839645
616,616,192,0.3854166666666667,0.09006627006321928
617,617,192,0.390625,0.05169403908408332
618,618,192,0.3958333333333333,0.035812952322841984
619,619,192,0.4010416666666667,0.01962678598667819
620,620,192,0.40625,0.012389620514906528
621,621,192,0.4114583333333333,0.003627057168522568
622,622,192,0.4166666666666667,0.0005593125540245081
623,623,216,0.3425925925925926,3.389773054693988e-05
624,624,216,0.3472222222222222,0.0007796478025796173
625,625,216,0.35185185185185186,0.007101574549583906
626,626,216,0.35648148148148145,0.02883001983017237
627,627,216,0.3611111111111111,0.05332113015033643
628,628,216,0.3657407407407408,0.10794732292673004
629,629,216,0.3703703703703704,0.13870951339807802
630,630,216,0.375,0.15576007186318874
631,631,216,0.3796296296296297,0.14618396298367825
632,632,216,0.3842592592592592,0.1407433772308944
633,633,216,0.3888888888888889,0.10198132235046864
634,634,216,0.39351851851851855,0.05696513618413247
635,635,216,0.39814814814814814,0.035931594379756265
636,636,216,0.4027777777777778,0.021423365705666005
637,637,216,0.4074074074074074,0.0041016253961797255
638,638,216,0.4120370370370369,0.00018643751800816936
639,639,203,0.3448275862068966,0.0017626819884408737
640,640,203,0.3497536945812808,0.0086269724241962
641,641,203,0.35467980295566504,0.016135319740343382
642,642,203,0.3596059113300493,0.028169014084507043
643,643,203,0.3645320197044335,0.05691428958831207
644,644,203,0.3694581280788177,0.10569312384535856
645,645,203,0.374384236453202,0.14601447433094356
646,646,203,0.3793103448275862,0.1748614430263894
647,647,203,0.3842364532019704,0.16686157861731155
648,648,203,0.3891625615763547,0.13311638785783292
649,649,203,0.3940886699507389,0.08328672395383127
650,650,203,0.3990147783251232,0.053490618803071134
651,651,203,0.4039408866995074,0.015898035626514803
652,652,203,0.4088669950738916,0.006677852917747157
653,653,203,0.4137931034482759,0.0020169149675429232
654,654,203,0.4187192118226601,0.0004745682276571584


==> RoddenWeighill/XY_SEN12.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.3333333333333333,0.9361
1,1,3,0.6666666666666666,0.06372
2,2,3,1.0,0.00018
3,3,4,0.25,0.04974
4,4,4,0.5,0.51582
5,5,4,0.75,0.43442
6,6,4,1.0,2e-05
7,7,5,0.2,0.00054
8,8,5,0.4,0.039619999999999995
9,9,5,0.6,0.7933
10,10,5,0.8,0.16654000000000002
11,11,6,0.3333333333333333,0.01374
12,12,6,0.5,0.29036
13,13,6,0.6666666666666666,0.69584
14,14,6,0.8333333333333334,5.9999999999999995e-05
15,15,7,0.2857142857142857,0.0004
16,16,7,0.42857142857142855,0.16132
17,17,7,0.5714285714285714,0.80098
18,18,7,0.7142857142857143,0.03704
19,19,7,0.8571428571428571,0.00026000000000000003
20,20,8,0.375,0.0109
21,21,8,0.5,0.42081999999999997
22,22,8,0.625,0.49713999999999997
23,23,8,0.75,0.07114
24,24,9,0.3333333333333333,0.00162
25,25,9,0.4444444444444444,0.16592
26,26,9,0.5555555555555556,0.6361600000000001
27,27,9,0.6666666666666666,0.18667999999999998
28,28,9,0.7777777777777778,0.00962
29,29,10,0.4,0.01196
30,30,10,0.5,0.35504
31,31,10,0.6,0.48456000000000005
32,32,10,0.7,0.14844000000000002
33,33,11,0.3636363636363637,0.00064
34,34,11,0.4545454545454545,0.11598
35,35,11,0.5454545454545454,0.5569
36,36,11,0.6363636363636364,0.31892
37,37,11,0.7272727272727273,0.007559999999999999
38,38,12,0.3333333333333333,0.0002
39,39,12,0.4166666666666667,0.03098
40,40,12,0.5,0.33899999999999997
41,41,12,0.5833333333333334,0.47036000000000006
42,42,12,0.6666666666666666,0.15852
43,43,12,0.75,0.0009400000000000001
44,44,13,0.38461538461538464,0.0028399999999999996
45,45,13,0.4615384615384616,0.07992
46,46,13,0.5384615384615384,0.44299999999999995
47,47,13,0.6153846153846154,0.4688
48,48,13,0.6923076923076923,0.0054
49,49,13,0.7692307692307693,4e-05
50,50,14,0.35714285714285715,2e-05
51,51,14,0.42857142857142855,0.01542
52,52,14,0.5,0.32926
53,53,14,0.5714285714285714,0.5564600000000001
54,54,14,0.6428571428571429,0.09632
55,55,14,0.7142857142857143,0.00252
56,56,15,0.4,0.0048200000000000005
57,57,15,0.4666666666666667,0.17745999999999998
58,58,15,0.5333333333333333,0.45192
59,59,15,0.6,0.33774
60,60,15,0.6666666666666666,0.02806
61,61,16,0.375,0.0007599999999999999
62,62,16,0.4375,0.05964
63,63,16,0.5,0.33442
64,64,16,0.5625,0.48758
65,65,16,0.625,0.109
66,66,16,0.6875,0.0086
67,67,17,0.4117647058823529,0.01974
68,68,17,0.4705882352941176,0.19718
69,69,17,0.5294117647058824,0.48038000000000003
70,70,17,0.5882352941176471,0.26442
71,71,17,0.6470588235294118,0.03804
72,72,17,0.7058823529411765,0.00022
73,73,17,0.7647058823529411,2e-05
74,74,18,0.3888888888888889,0.0037600000000000003
75,75,18,0.4444444444444444,0.08607999999999999
76,76,18,0.5,0.3802
77,77,18,0.5555555555555556,0.42548
78,78,18,0.6111111111111112,0.09708
79,79,18,0.6666666666666666,0.0074
80,80,19,0.3684210526315789,0.00026000000000000003
81,81,19,0.42105263157894735,0.042339999999999996
82,82,19,0.4736842105263158,0.2226
83,83,19,0.5263157894736842,0.43423999999999996
84,84,19,0.5789473684210527,0.24925999999999998
85,85,19,0.631578947368421,0.0486
86,86,19,0.6842105263157895,0.0027
87,87,20,0.4,0.006379999999999999
88,88,20,0.45,0.0921
89,89,20,0.5,0.35128000000000004
90,90,20,0.55,0.3854
91,91,20,0.6,0.14256
92,92,20,0.65,0.020980000000000002
93,93,20,0.7,0.0013
94,94,21,0.3809523809523809,0.0023
95,95,21,0.42857142857142855,0.04028
96,96,21,0.4761904761904762,0.20244
97,97,21,0.5238095238095238,0.41473999999999994
98,98,21,0.5714285714285714,0.27262
99,99,21,0.6190476190476191,0.06138
100,100,21,0.6666666666666666,0.00618
101,101,21,0.7142857142857143,5.9999999999999995e-05
102,102,22,0.4090909090909091,0.0082
103,103,22,0.4545454545454545,0.10236
104,104,22,0.5,0.2958
105,105,22,0.5454545454545454,0.35425999999999996
106,106,22,0.5909090909090909,0.19484
107,107,22,0.6363636363636364,0.0431
108,108,22,0.6818181818181818,0.00144
109,109,23,0.39130434782608703,0.00084
110,110,23,0.43478260869565216,0.03998
111,111,23,0.4782608695652174,0.17642
112,112,23,0.5217391304347826,0.33094
113,113,23,0.5652173913043478,0.3097
114,114,23,0.6086956521739131,0.12212
115,115,23,0.6521739130434783,0.0195
116,116,23,0.6956521739130435,0.0005
117,117,24,0.375,0.0009199999999999999
118,118,24,0.4166666666666667,0.01184
119,119,24,0.4583333333333333,0.08372
120,120,24,0.5,0.2544
121,121,24,0.5416666666666666,0.336
122,122,24,0.5833333333333334,0.23035999999999998
123,123,24,0.625,0.0741
124,124,24,0.6666666666666666,0.00822
125,125,24,0.7083333333333334,0.00044
126,126,25,0.4,0.0020800000000000003
127,127,25,0.44,0.03866
128,128,25,0.48,0.17918
129,129,25,0.52,0.3407
130,130,25,0.56,0.28394
131,131,25,0.6,0.13476
132,132,25,0.64,0.02002
133,133,25,0.68,0.00066
134,134,26,0.38461538461538464,5.9999999999999995e-05
135,135,26,0.4230769230769231,0.01154
136,136,26,0.4615384615384616,0.0946
137,137,26,0.5,0.25604
138,138,26,0.5384615384615384,0.3434
139,139,26,0.5769230769230769,0.2246
140,140,26,0.6153846153846154,0.0632
141,141,26,0.6538461538461539,0.00646
142,142,26,0.6923076923076923,0.0001
143,143,27,0.4074074074074074,0.00246
144,144,27,0.4444444444444444,0.02164
145,145,27,0.4814814814814815,0.1151
146,146,27,0.5185185185185185,0.30228
147,147,27,0.5555555555555556,0.32788
148,148,27,0.5925925925925926,0.1854
149,149,27,0.6296296296296297,0.042460000000000005
150,150,27,0.6666666666666666,0.00278
151,151,28,0.3928571428571429,0.00172
152,152,28,0.42857142857142855,0.01278
153,153,28,0.4642857142857143,0.06713999999999999
154,154,28,0.5,0.2135
155,155,28,0.5357142857142857,0.3363
156,156,28,0.5714285714285714,0.26326
157,157,28,0.6071428571428571,0.09426
158,158,28,0.6428571428571429,0.0101
159,159,28,0.6785714285714286,0.0009400000000000001
160,160,29,0.4137931034482759,0.00168
161,161,29,0.4482758620689655,0.02048
162,162,29,0.4827586206896552,0.11575999999999999
163,163,29,0.5172413793103449,0.2655
164,164,29,0.5517241379310345,0.3135
165,165,29,0.5862068965517241,0.21226
166,166,29,0.6206896551724138,0.0614
167,167,29,0.6551724137931034,0.00942
168,168,30,0.4,4e-05
169,169,30,0.43333333333333335,0.00266
170,170,30,0.4666666666666667,0.02912
171,171,30,0.5,0.1275
172,172,30,0.5333333333333333,0.30574
173,173,30,0.5666666666666667,0.32932
174,174,30,0.6,0.16252
175,175,30,0.6333333333333333,0.0391
176,176,30,0.6666666666666666,0.00394
177,177,30,0.7,5.9999999999999995e-05
178,178,31,0.41935483870967744,0.00488
179,179,31,0.4516129032258064,0.01936
180,180,31,0.4838709677419355,0.09108
181,181,31,0.5161290322580645,0.22798000000000002
182,182,31,0.5483870967741935,0.3178
183,183,31,0.5806451612903226,0.23112
184,184,31,0.6129032258064516,0.08943999999999999
185,185,31,0.6451612903225806,0.01656
186,186,31,0.6774193548387096,0.0017800000000000001
187,187,32,0.40625,0.0001
188,188,32,0.4375,0.00494
189,189,32,0.46875,0.03244
190,190,32,0.5,0.1384
191,191,32,0.53125,0.27416
192,192,32,0.5625,0.30238000000000004
193,193,32,0.59375,0.18394000000000002
194,194,32,0.625,0.05538
195,195,32,0.65625,0.00762
196,196,32,0.6875,0.00064
197,197,33,0.42424242424242425,4e-05
198,198,33,0.4545454545454545,0.01038
199,199,33,0.4848484848484849,0.05844
200,200,33,0.5151515151515151,0.15586
201,201,33,0.5454545454545454,0.26878
202,202,33,0.5757575757575758,0.2897
203,203,33,0.6060606060606061,0.16634000000000002
204,204,33,0.6363636363636364,0.04492
205,205,33,0.6666666666666666,0.005520000000000001
206,206,33,0.696969696969697,2e-05
207,207,34,0.4117647058823529,0.00023999999999999998
208,208,34,0.4411764705882353,0.0098
209,209,34,0.4705882352941176,0.05018
210,210,34,0.5,0.14418
211,211,34,0.5294117647058824,0.24931999999999999
212,212,34,0.5588235294117647,0.26236
213,213,34,0.5882352941176471,0.18724000000000002
214,214,34,0.6176470588235294,0.07447999999999999
215,215,34,0.6470588235294118,0.0202
216,216,34,0.6764705882352942,0.0018800000000000002
217,217,34,0.7058823529411765,0.00011999999999999999
218,218,35,0.42857142857142855,0.00045999999999999996
219,219,35,0.4571428571428571,0.008579999999999999
220,220,35,0.4857142857142857,0.047
221,221,35,0.5142857142857142,0.15692
222,222,35,0.5428571428571428,0.2787
223,223,35,0.5714285714285714,0.28702
224,224,35,0.6,0.16136
225,225,35,0.6285714285714286,0.049460000000000004
226,226,35,0.6571428571428571,0.00946
227,227,35,0.6857142857142857,0.0010400000000000001
228,228,36,0.4444444444444444,0.0036799999999999997
229,229,36,0.4722222222222222,0.016319999999999998
230,230,36,0.5,0.0863
231,231,36,0.5277777777777778,0.23212
232,232,36,0.5555555555555556,0.3107
233,233,36,0.5833333333333334,0.23758
234,234,36,0.6111111111111112,0.09038
235,235,36,0.6388888888888888,0.02206
236,236,36,0.6666666666666666,0.00086
237,237,37,0.40540540540540543,0.00023999999999999998
238,238,37,0.4324324324324325,0.0018
239,239,37,0.4594594594594595,0.011179999999999999
240,240,37,0.4864864864864865,0.06214
241,241,37,0.5135135135135135,0.17285999999999999
242,242,37,0.5405405405405406,0.2769
243,243,37,0.5675675675675675,0.27328
244,244,37,0.5945945945945946,0.14582
245,245,37,0.6216216216216216,0.0473
246,246,37,0.6486486486486487,0.00806
247,247,37,0.6756756756756757,0.00042
248,248,38,0.42105263157894735,5.9999999999999995e-05
249,249,38,0.4473684210526316,0.0042
250,250,38,0.4736842105263158,0.025519999999999998
251,251,38,0.5,0.10472000000000001
252,252,38,0.5263157894736842,0.23824
253,253,38,0.5526315789473685,0.2986
254,254,38,0.5789473684210527,0.21044000000000002
255,255,38,0.6052631578947368,0.09294
256,256,38,0.631578947368421,0.02178
257,257,38,0.6578947368421053,0.0034200000000000003
258,258,38,0.6842105263157895,8e-05
259,259,39,0.4358974358974359,0.00054
260,260,39,0.4615384615384616,0.00364
261,261,39,0.4871794871794872,0.03196
262,262,39,0.5128205128205128,0.1415
263,263,39,0.5384615384615384,0.26804
264,264,39,0.5641025641025641,0.31
265,265,39,0.5897435897435898,0.17534
266,266,39,0.6153846153846154,0.059379999999999995
267,267,39,0.6410256410256411,0.009040000000000001
268,268,39,0.6666666666666666,0.00056
269,269,40,0.425,2e-05
270,270,40,0.45,0.00624
271,271,40,0.475,0.03102
272,272,40,0.5,0.09972
273,273,40,0.525,0.25311999999999996
274,274,40,0.55,0.30101999999999995
275,275,40,0.575,0.20851999999999998
276,276,40,0.6,0.08068
277,277,40,0.625,0.01838
278,278,40,0.65,0.00128
279,279,41,0.4390243902439024,0.00022
280,280,41,0.4634146341463415,0.008759999999999999
281,281,41,0.4878048780487805,0.07196
282,282,41,0.5121951219512195,0.18054
283,283,41,0.5365853658536586,0.27874
284,284,41,0.5609756097560976,0.2768
285,285,41,0.5853658536585366,0.1433
286,286,41,0.6097560975609756,0.0359
287,287,41,0.6341463414634146,0.0036200000000000004
288,288,41,0.6585365853658537,0.00016
289,289,42,0.42857142857142855,0.00042
290,290,42,0.4523809523809524,0.00806
291,291,42,0.4761904761904762,0.03828
292,292,42,0.5,0.13446
293,293,42,0.5238095238095238,0.26994
294,294,42,0.5476190476190477,0.29036
295,295,42,0.5714285714285714,0.18918
296,296,42,0.5952380952380952,0.057
297,297,42,0.6190476190476191,0.01204
298,298,42,0.6428571428571429,0.00026000000000000003
299,299,43,0.4186046511627907,0.0002
300,300,43,0.4418604651162791,0.0020800000000000003
301,301,43,0.4651162790697674,0.01764
302,302,43,0.4883720930232558,0.09346
303,303,43,0.5116279069767442,0.21788000000000002
304,304,43,0.5348837209302325,0.29466
305,305,43,0.5581395348837209,0.24336
306,306,43,0.5813953488372093,0.10304
307,307,43,0.6046511627906976,0.0248
308,308,43,0.627906976744186,0.00262
309,309,43,0.6511627906976745,0.00026000000000000003
310,310,44,0.4090909090909091,5.9999999999999995e-05
311,311,44,0.4318181818181818,0.0019
312,312,44,0.4545454545454545,0.00834
313,313,44,0.4772727272727273,0.03536
314,314,44,0.5,0.13672
315,315,44,0.5227272727272727,0.26955999999999997
316,316,44,0.5454545454545454,0.29258
317,317,44,0.5681818181818182,0.1736
318,318,44,0.5909090909090909,0.06358
319,319,44,0.6136363636363636,0.016319999999999998
320,320,44,0.6363636363636364,0.0018
321,321,44,0.6590909090909091,0.00018
322,322,45,0.4444444444444444,0.0016
323,323,45,0.4666666666666667,0.01854
324,324,45,0.4888888888888889,0.06822
325,325,45,0.5111111111111111,0.18218
326,326,45,0.5333333333333333,0.30932
327,327,45,0.5555555555555556,0.25374
328,328,45,0.5777777777777777,0.1247
329,329,45,0.6,0.03474
330,330,45,0.6222222222222222,0.00632
331,331,45,0.6444444444444445,0.00064
332,332,46,0.43478260869565216,0.00028
333,333,46,0.4565217391304348,0.0061600000000000005
334,334,46,0.4782608695652174,0.03676
335,335,46,0.5,0.13846
336,336,46,0.5217391304347826,0.2658
337,337,46,0.5434782608695652,0.3026
338,338,46,0.5652173913043478,0.19212
339,339,46,0.5869565217391305,0.05268
340,340,46,0.6086956521739131,0.00514
341,341,47,0.425531914893617,0.00058
342,342,47,0.44680851063829785,0.00432
343,343,47,0.4680851063829787,0.0243
344,344,47,0.4893617021276596,0.0939
345,345,47,0.5106382978723404,0.25276
346,346,47,0.5319148936170213,0.32811999999999997
347,347,47,0.5531914893617021,0.20811999999999997
348,348,47,0.5744680851063829,0.07412
349,349,47,0.5957446808510638,0.012819999999999998
350,350,47,0.6170212765957447,0.0009599999999999999
351,351,48,0.4375,0.0018800000000000002
352,352,48,0.4583333333333333,0.006540000000000001
353,353,48,0.4791666666666667,0.041760000000000005
354,354,48,0.5,0.14702
355,355,48,0.5208333333333334,0.28714
356,356,48,0.5416666666666666,0.28926
357,357,48,0.5625,0.17182
358,358,48,0.5833333333333334,0.04918
359,359,48,0.6041666666666666,0.0054
360,360,49,0.42857142857142855,0.0009400000000000001
361,361,49,0.4489795918367347,0.00274
362,362,49,0.4693877551020408,0.01746
363,363,49,0.4897959183673469,0.0699
364,364,49,0.5102040816326531,0.19488
365,365,49,0.5306122448979592,0.29525999999999997
366,366,49,0.5510204081632653,0.25722
367,367,49,0.5714285714285714,0.12444000000000001
368,368,49,0.5918367346938775,0.03296
369,369,49,0.6122448979591837,0.00392
370,370,49,0.6326530612244898,0.00028
371,371,50,0.42,8e-05
372,372,50,0.44,0.00162
373,373,50,0.46,0.007540000000000001
374,374,50,0.48,0.051820000000000005
375,375,50,0.5,0.17248
376,376,50,0.52,0.27364
377,377,50,0.54,0.2831
378,378,50,0.56,0.14936
379,379,50,0.58,0.04968
380,380,50,0.6,0.0106
381,381,50,0.62,8e-05
382,382,51,0.6274509803921569,0.00047999999999999996
383,383,51,0.4313725490196079,0.00084
384,384,51,0.4509803921568628,0.00428
385,385,51,0.4705882352941176,0.02326
386,386,51,0.4901960784313725,0.1029
387,387,51,0.5098039215686274,0.22578
388,388,51,0.5294117647058824,0.2834
389,389,51,0.5490196078431373,0.23728000000000002
390,390,51,0.5686274509803921,0.10305999999999998
391,391,51,0.5882352941176471,0.0157
392,392,51,0.6078431372549019,0.00302
393,393,52,0.6153846153846154,0.00256
394,394,52,0.6346153846153846,2e-05
395,395,52,0.4423076923076923,0.00126
396,396,52,0.4615384615384616,0.0134
397,397,52,0.4807692307692308,0.05844
398,398,52,0.5,0.15258
399,399,52,0.5192307692307693,0.25066
400,400,52,0.5384615384615384,0.26058000000000003
401,401,52,0.5576923076923077,0.17407999999999998
402,402,52,0.5769230769230769,0.07126
403,403,52,0.5961538461538461,0.01516
404,404,54,0.5925925925925926,0.029101201674547886
405,405,54,0.6111111111111112,0.003779596955983797
406,406,54,0.4444444444444444,0.0005932102845714478
407,407,54,0.462962962962963,0.0117286147692412
408,408,54,0.4814814814814815,0.04821952170302198
409,409,54,0.5,0.1299638989169675
410,410,54,0.5185185185185185,0.23923323333502824
411,411,54,0.5370370370370371,0.2542838256978695
412,412,54,0.5555555555555556,0.18952221148794088
413,413,54,0.5740740740740741,0.09357468517482756
414,414,60,0.5333333333333333,0.2708428670700497
415,415,60,0.55,0.21018287825630075
416,416,60,0.5666666666666667,0.09815087879866442
417,417,60,0.5833333333333334,0.03364349756783784
418,418,60,0.6,0.00579651192352672
419,419,60,0.6166666666666667,0.0002372841138285792
420,420,60,0.45,0.001728784257893934
421,421,60,0.4666666666666667,0.013643836545143305
422,422,60,0.4833333333333333,0.04828731716411586
423,423,60,0.5,0.12062507415128555
424,424,60,0.5166666666666667,0.19686107015135335
425,425,66,0.4848484848484849,0.06784630768970018
426,426,66,0.5,0.1367434450263555
427,427,66,0.5151515151515151,0.19179335943458584
428,428,66,0.5303030303030303,0.2169115777698683
429,429,66,0.5454545454545454,0.1929967288690022
430,430,66,0.5606060606060606,0.1124387722241996
431,431,66,0.5757575757575758,0.0374400433890951
432,432,66,0.5909090909090909,0.009220182708767649
433,433,66,0.6060606060606061,0.0009660853205877867
434,434,66,0.4393939393939394,0.0012372671649633054
435,435,66,0.4545454545454545,0.004406704971102185
436,436,66,0.4696969696969697,0.027999525431772344
437,437,72,0.4583333333333333,0.002491483195200081
438,438,72,0.4722222222222222,0.012220131862171827
439,439,72,0.4861111111111111,0.04920255588888324
440,440,72,0.5,0.11872680124065693
441,441,72,0.5138888888888888,0.2040812867578516
442,442,72,0.5277777777777778,0.21803020287791733
443,443,72,0.5416666666666666,0.19101371163200626
444,444,72,0.5555555555555556,0.11454043151810984
445,445,72,0.5694444444444444,0.06130404569414076
446,446,72,0.5833333333333334,0.021016592939102727
447,447,72,0.5972222222222222,0.006355824477551228
448,448,72,0.6111111111111112,0.0008813409942204369
449,449,72,0.625,0.00013559092218775953
450,450,78,0.4487179487179487,0.00020338638328163932
451,451,78,0.4615384615384616,0.005932102845714479
452,452,78,0.4743589743589744,0.019253910950661854
453,453,78,0.4871794871794872,0.050507618514940435
454,454,78,0.5,0.10172708937136657
455,455,78,0.5128205128205128,0.16164132811308282
456,456,78,0.5256410256410257,0.20843714513313333
457,457,78,0.5384615384615384,0.1991661158285453
458,458,78,0.5512820512820513,0.1299130523211471
459,459,78,0.5641025641025641,0.07615125167370045
460,460,78,0.5769230769230769,0.03364349756783784
461,461,78,0.5897435897435898,0.012372671649633056
462,462,78,0.6025641025641025,0.0010338807816816665
463,463,78,0.6153846153846154,1.694886527346994e-05
464,464,84,0.4523809523809524,0.00020338638328163932
465,465,84,0.4642857142857143,0.0021864036202776226
466,466,84,0.4761904761904762,0.004898222064032814
467,467,84,0.4880952380952381,0.02096574634328232
468,468,84,0.5,0.06145658548160201
469,469,84,0.5119047619047619,0.12423518245453467
470,470,84,0.5238095238095238,0.18187827324960595
471,471,84,0.5357142857142857,0.19767461568447992
472,472,84,0.5476190476190477,0.17704784664666698
473,473,84,0.5595238095238095,0.1177776647853426
474,474,84,0.5714285714285714,0.07252419450517787
475,475,84,0.5833333333333334,0.029457127845290764
476,476,84,0.5952380952380952,0.00893205199911866
477,477,84,0.6071428571428571,0.0007626989373061472
478,478,90,0.4666666666666667,0.0012881137607837153
479,479,90,0.4777777777777778,0.002694869578481721
480,480,90,0.4888888888888889,0.01716920052202505
481,481,90,0.5,0.06467686988356129
482,482,90,0.5111111111111111,0.1273707225301266
483,483,90,0.5222222222222223,0.1909628650361858
484,484,90,0.5333333333333333,0.19933560448128
485,485,90,0.5444444444444444,0.17374281791834034
486,486,90,0.5555555555555556,0.130811342180641
487,487,90,0.5666666666666667,0.05969390349316112
488,488,90,0.5777777777777777,0.025304655853290618
489,489,90,0.5888888888888889,0.006338875612277758
490,490,90,0.6,0.0006101591498449179
491,491,96,0.4583333333333333,0.00045761936238368836
492,492,96,0.46875,0.0033558753241470485
493,493,96,0.4791666666666667,0.023711462517584447
494,494,96,0.4895833333333333,0.05766003966034474
495,495,96,0.5,0.0952356739716276
496,496,96,0.5104166666666666,0.13762478602057593
497,497,96,0.5208333333333334,0.18160709140523046
498,498,96,0.53125,0.18977644446704287
499,499,96,0.5416666666666666,0.13999762715886171
500,500,96,0.5520833333333334,0.09886273114015016
501,501,96,0.5625,0.04888052744868731
502,502,96,0.5729166666666666,0.01622006406671073
503,503,96,0.5833333333333334,0.005050761851494043
504,504,96,0.59375,0.001440653548244945
505,505,96,0.6041666666666666,0.0001186420569142896
506,506,102,0.4607843137254902,0.0012881137607837153
507,507,102,0.4705882352941176,0.003999932204538906
508,508,102,0.4803921568627451,0.02306740563719259
509,509,102,0.4901960784313725,0.05723631802850799
510,510,102,0.5,0.09169336112947238
511,511,102,0.5098039215686274,0.15367536143455196
512,512,102,0.5196078431372549,0.2093862815884477
513,513,102,0.5294117647058824,0.17404789749326285
514,514,102,0.5392156862745098,0.12786223962305726
515,515,102,0.5490196078431373,0.08667649700852527
516,516,102,0.5588235294117647,0.0483212148946628
517,517,102,0.5686274509803921,0.017881052863510792
518,518,102,0.5784313725490197,0.004711784546024644
519,519,102,0.5882352941176471,0.00015253978746122948
520,520,108,0.4722222222222222,0.002627074117387841
521,521,108,0.4814814814814815,0.013304859239673904
522,522,108,0.4907407407407408,0.035084151116082776
523,523,108,0.5,0.07762580295249233
524,524,108,0.5092592592592593,0.13435365502279625
525,525,108,0.5185185185185185,0.1644209420179319
526,526,108,0.5277777777777778,0.2310299825426688
527,527,108,0.5370370370370371,0.15204827036829885
528,528,108,0.5462962962962963,0.10172708937136657
529,529,108,0.5555555555555556,0.05691428958831207
530,530,108,0.5648148148148148,0.022270808969339504
531,531,108,0.5740740740740741,0.008135455331265572
532,532,108,0.5833333333333334,0.00045761936238368836
533,533,114,0.5614035087719298,0.009186284978220707
534,534,114,0.5701754385964912,0.00294910255758377
535,535,114,0.5789473684210527,0.0012881137607837153
536,536,114,0.5877192982456141,0.0005084659582040984
537,537,114,0.4649122807017544,0.0005762614192979781
538,538,114,0.4736842105263158,0.004864324333485872
539,539,114,0.4824561403508772,0.016321757258351555
540,540,114,0.4912280701754386,0.056592261148116135
541,541,114,0.5,0.1173878408840528
542,542,114,0.5087719298245614,0.18377654616023456
543,543,114,0.5175438596491229,0.21975898713581127
544,544,114,0.5263157894736842,0.17423433501127097
545,545,114,0.5350877192982456,0.11742173861459974
546,546,114,0.543859649122807,0.06042270469992034
547,547,114,0.5526315789473685,0.03471127608006644
548,548,120,0.5333333333333333,0.13426891069642888
549,549,120,0.5416666666666666,0.0886934119760682
550,550,120,0.55,0.04591447602583007
551,551,120,0.5583333333333333,0.01605057541397604
552,552,120,0.5666666666666667,0.002694869578481721
553,553,120,0.575,0.002355892273012322
554,554,120,0.5833333333333334,0.0006949034762122676
555,555,120,0.4666666666666667,0.00284740936594295
556,556,120,0.475,0.003152488940865409
557,557,120,0.4833333333333333,0.01755902442331486
558,558,120,0.4916666666666666,0.04827036829884239
559,559,120,0.5,0.08642226402942323
560,560,120,0.5083333333333333,0.15143811121845396
561,561,120,0.5166666666666667,0.20508126980898628
562,562,120,0.525,0.19455602447416145
563,563,126,0.5079365079365079,0.1612006576159726
564,564,126,0.5158730158730159,0.18928492737411232
565,565,126,0.5238095238095238,0.17423433501127097
566,566,126,0.5317460317460317,0.155624480941001
567,567,126,0.5396825396825397,0.08957475297028862
568,568,126,0.5476190476190477,0.032897747495805166
569,569,126,0.5555555555555556,0.009779495262792157
570,570,126,0.5634920634920635,0.0035592617074286874
571,571,126,0.5714285714285714,0.0005084659582040984
572,572,126,0.4682539682539682,0.0013898069524245352
573,573,126,0.4761904761904762,0.0044575515669225945
574,574,126,0.4841269841269841,0.028779173234351963
575,575,126,0.492063492063492,0.05828714767546313
576,576,126,0.5,0.09042219623396214
577,577,132,0.4848484848484849,0.021542007762580296
578,578,132,0.4924242424242424,0.058863409094761114
579,579,132,0.5,0.08757478686801919
580,580,132,0.5075757575757576,0.12215047202589785
581,581,132,0.5151515151515151,0.1693361129472382
582,582,132,0.5227272727272727,0.1806579549499161
583,583,132,0.5303030303030303,0.14723479263063338
584,584,132,0.5378787878787878,0.10393044185691767
585,585,132,0.5454545454545454,0.051422857239707805
586,586,132,0.553030303030303,0.026643616209894742
587,587,132,0.5606060606060606,0.012101489805257538
588,588,132,0.5681818181818182,0.0035762105727021576
589,589,132,0.4696969696969697,0.003220284401959289
590,590,132,0.4772727272727273,0.011745563634514669
591,591,138,0.463768115942029,0.0019152217759021036
592,592,138,0.4710144927536232,0.0036440060337960376
593,593,138,0.4782608695652174,0.009847290723886036
594,594,138,0.4855072463768116,0.03599938984085015
595,595,138,0.4927536231884058,0.061168454771953026
596,596,138,0.5,0.12584532465551432
597,597,138,0.5072463768115942,0.1826579210521856
598,598,138,0.5144927536231884,0.1572007254114337
599,599,138,0.5217391304347826,0.14770936085829053
600,600,138,0.5289855072463768,0.11798105116862426
601,601,138,0.5362318840579711,0.08545617870883544
602,602,138,0.5434782608695652,0.044389078151217766
603,603,138,0.5507246376811594,0.017779359671869967
604,604,138,0.5579710144927537,0.006881239301028797
605,605,138,0.5652173913043478,0.0015253978746122944
606,606,144,0.4652777777777778,8.47443263673497e-05
607,607,144,0.4722222222222222,0.00279656277012254
608,608,144,0.4791666666666667,0.004711784546024644
609,609,144,0.4861111111111111,0.013813325197878002
610,610,144,0.4930555555555556,0.03362654870256436
611,611,144,0.5,0.07215131946916152
612,612,144,0.5069444444444444,0.0988457822748767
613,613,144,0.5138888888888888,0.15226860561685396
614,614,144,0.5208333333333334,0.18226809715089576
615,615,144,0.5277777777777778,0.16079388484940932
616,616,144,0.5347222222222222,0.12718428501211845
617,617,144,0.5416666666666666,0.0861002355892273
618,618,144,0.5486111111111112,0.04615176013965865
619,619,144,0.5555555555555556,0.015677700377959694
620,620,144,0.5625,0.0030338468839511195
621,621,144,0.5694444444444444,0.0004915170929306283
622,622,156,0.467948717948718,0.00022033524855510922
623,623,156,0.4743589743589744,0.0028135116353960104
624,624,156,0.4807692307692308,0.006203284690089998
625,625,156,0.4871794871794872,0.019406450738123082
626,626,156,0.4935897435897436,0.03784681615565838
627,627,156,0.5,0.07016830223216555
628,628,156,0.5064102564102564,0.10542194200098304
629,629,156,0.5128205128205128,0.13935357027846987
630,630,156,0.5192307692307693,0.17114964153149947
631,631,156,0.5256410256410257,0.1569803901628786
632,632,156,0.532051282051282,0.12020135251944886
633,633,156,0.5384615384615384,0.08067659870171692
634,634,156,0.5448717948717948,0.04903306723614854
635,635,156,0.5512820512820513,0.03133845189064592
636,636,156,0.5576923076923077,0.006898188166302266
637,637,156,0.5641025641025641,0.002288096811918442
638,638,168,0.4702380952380952,0.00037287503601633867
639,639,168,0.4761904761904762,0.002525380925747021
640,640,168,0.4821428571428572,0.009508313418416636
641,641,168,0.4880952380952381,0.024440263724343655
642,642,168,0.4940476190476191,0.0519313231979119
643,643,168,0.5,0.08160878629175777
644,644,168,0.5059523809523809,0.12398094947543263
645,645,168,0.5119047619047619,0.14853985525669056
646,646,168,0.5178571428571429,0.17526821579295265
647,647,168,0.5238095238095238,0.15655666853104186
648,648,168,0.5297619047619048,0.09718479347807664
649,649,168,0.5357142857142857,0.05991423874171624
650,650,168,0.5416666666666666,0.033101133879086794
651,651,168,0.5476190476190477,0.021897933933323163
652,652,168,0.5535714285714286,0.010254063490449314
653,653,168,0.5595238095238095,0.00291520482703683
654,654,180,0.5333333333333333,0.041795901764376885
655,655,180,0.5388888888888889,0.014915001440653547
656,656,180,0.5444444444444444,0.005050761851494043
657,657,180,0.55,0.0035423128421552172
658,658,180,0.5555555555555556,0.0021694547550041524
659,659,180,0.5611111111111111,0.00025423297910204907
660,660,180,0.4666666666666667,5.084659582040982e-05
661,661,180,0.4722222222222222,0.00037287503601633867
662,662,180,0.4777777777777778,0.0008135455331265573
663,663,180,0.4833333333333333,0.012406569380179996
664,664,180,0.4888888888888889,0.03860951509296453
665,665,180,0.4944444444444445,0.061473534346875476
666,666,180,0.5,0.09713394688225624
667,667,180,0.5055555555555555,0.1472856392264538
668,668,180,0.5111111111111111,0.18621718275961424
669,669,180,0.5166666666666667,0.17091235741767088
670,670,180,0.5222222222222223,0.13660785410416773
671,671,180,0.5277777777777778,0.08038846799206792
672,672,192,0.5,0.08832053694005186
673,673,192,0.5052083333333334,0.12115048897476315
674,674,192,0.5104166666666666,0.11911662514194675
675,675,192,0.515625,0.126591074727547
676,676,192,0.5208333333333334,0.12626904628735106
677,677,192,0.5260416666666666,0.09650683886713783
678,678,192,0.53125,0.07720208132065558
679,679,192,0.5364583333333334,0.055405840578973235
680,680,192,0.5416666666666666,0.030321519974237723
681,681,192,0.546875,0.013372654700767784
682,682,192,0.5520833333333334,0.006881239301028797
683,683,192,0.5572916666666666,0.0023050456771919123
684,684,192,0.46875,5.084659582040982e-05
685,685,192,0.4739583333333333,0.0053049948305960905
686,686,192,0.4791666666666667,0.0073897052592328955
687,687,192,0.484375,0.019152217759021036
688,688,192,0.4895833333333333,0.038948492398433926
689,689,192,0.4947916666666667,0.06571075066524296
690,690,216,0.4722222222222222,1.694886527346994e-05
691,691,216,0.4768518518518519,0.002067761563363333
692,692,216,0.4814814814814815,0.0015084490093388249
693,693,216,0.4861111111111111,0.004999915255673633
694,694,216,0.4907407407407408,0.01955899052558431
695,695,216,0.4953703703703704,0.05579566448026305
696,696,216,0.5,0.09282893510279487
697,697,216,0.5046296296296297,0.13440450161861664
698,698,216,0.5092592592592593,0.15903120286096845
699,699,216,0.5138888888888888,0.1510482873171641
700,700,216,0.5185185185185185,0.1482856222775885
701,701,216,0.5231481481481481,0.09962543007745632
702,702,216,0.5277777777777778,0.057321062354875336
703,703,216,0.5324074074074074,0.03959254927882578
704,704,216,0.5370370370370371,0.022152166912425213
705,705,216,0.5416666666666666,0.010135421433535024
706,706,216,0.5462962962962963,0.0012542160302367756
707,707,216,0.5509259259259259,0.00037287503601633867
708,708,203,0.458128078817734,0.00013559092218775953
709,709,203,0.4630541871921182,0.0006949034762122676
710,710,203,0.4679802955665025,0.0005762614192979781
711,711,203,0.4729064039408867,0.0007118523414857375
712,712,203,0.477832512315271,0.006864290435755325
713,713,203,0.4827586206896552,0.01513533668920866
714,714,203,0.4876847290640394,0.027355468551380484
715,715,203,0.4926108374384237,0.05632107930374061
716,716,203,0.4975369458128079,0.09662548092405214
717,717,203,0.5024630541871922,0.12654022813172658
718,718,203,0.5073891625615764,0.15699733902815208
719,719,203,0.5123152709359606,0.141811155743123
720,720,203,0.5172413793103449,0.11769292045897528
721,721,203,0.5221674876847291,0.08411721835223132
722,722,203,0.5270935960591133,0.06898188166302266
723,723,203,0.5320197044334976,0.0351858443077236
724,724,203,0.5369458128078818,0.031185912103184693
725,725,203,0.541871921182266,0.01789800172878426
726,726,203,0.5467980295566502,0.010186268029355437
727,727,203,0.5517241379310345,0.003169437806138879
728,728,203,0.5566502463054187,0.0006949034762122676
729,729,203,0.5615763546798029,0.0009830341858612565
730,730,203,0.5665024630541872,0.00013559092218775953


==> RoddenWeighill/XY_SEN16.csv <==
index,Unnamed: 0,X,Y,s
0,0,3,0.3333333333333333,0.98618
1,1,3,0.6666666666666666,0.013819999999999999
2,2,4,0.25,0.9553799999999999
3,3,4,0.5,0.04462
4,4,5,0.2,0.7681600000000001
5,5,5,0.4,0.23158
6,6,5,0.6,0.00026000000000000003
7,7,6,0.16666666666666666,0.1535
8,8,6,0.3333333333333333,0.58654
9,9,6,0.5,0.25995999999999997
10,10,7,0.14285714285714285,0.01346
11,11,7,0.2857142857142857,0.4525
12,12,7,0.42857142857142855,0.5311
13,13,7,0.5714285714285714,0.00294
14,14,8,0.125,0.0013800000000000002
15,15,8,0.25,0.34554
16,16,8,0.375,0.62932
17,17,8,0.5,0.02376
18,18,9,0.2222222222222222,0.20094
19,19,9,0.3333333333333333,0.6691199999999999
20,20,9,0.4444444444444444,0.12988
21,21,9,0.5555555555555556,5.9999999999999995e-05
22,22,10,0.2,0.09134
23,23,10,0.3,0.4646
24,24,10,0.4,0.4408
25,25,10,0.5,0.0032600000000000003
26,26,11,0.18181818181818185,0.02134
27,27,11,0.2727272727272727,0.25354
28,28,11,0.3636363636363637,0.70826
29,29,11,0.4545454545454545,0.01686
30,30,12,0.16666666666666666,0.00464
31,31,12,0.25,0.11232
32,32,12,0.3333333333333333,0.80142
33,33,12,0.4166666666666667,0.079
34,34,12,0.5,0.00262
35,35,13,0.15384615384615385,0.00112
36,36,13,0.2307692307692308,0.03874
37,37,13,0.3076923076923077,0.6621600000000001
38,38,13,0.38461538461538464,0.27596
39,39,13,0.4615384615384616,0.02188
40,40,13,0.5384615384615384,0.00014
41,41,14,0.14285714285714285,2e-05
42,42,14,0.21428571428571427,0.013859999999999999
43,43,14,0.2857142857142857,0.43386
44,44,14,0.35714285714285715,0.4862
45,45,14,0.42857142857142855,0.06562
46,46,14,0.5,0.00044
47,47,15,0.2,0.0077
48,48,15,0.26666666666666666,0.31076
49,49,15,0.3333333333333333,0.56512
50,50,15,0.4,0.1144
51,51,15,0.4666666666666667,0.00202
52,52,16,0.1875,0.0017399999999999998
53,53,16,0.25,0.19166
54,54,16,0.3125,0.58626
55,55,16,0.375,0.19982
56,56,16,0.4375,0.01998
57,57,16,0.5,0.00054
58,58,17,0.17647058823529413,0.00028
59,59,17,0.2352941176470588,0.07368
60,60,17,0.29411764705882354,0.5342399999999999
61,61,17,0.35294117647058826,0.33221999999999996
62,62,17,0.4117647058823529,0.05844
63,63,17,0.4705882352941176,0.00114
64,64,18,0.16666666666666666,0.0002
65,65,18,0.2222222222222222,0.02688
66,66,18,0.2777777777777778,0.40424
67,67,18,0.3333333333333333,0.42966000000000004
68,68,18,0.3888888888888889,0.12754000000000001
69,69,18,0.4444444444444444,0.01146
70,70,18,0.5,2e-05
71,71,19,0.21052631578947367,0.01408
72,72,19,0.2631578947368421,0.28484
73,73,19,0.3157894736842105,0.44988
74,74,19,0.3684210526315789,0.21534
75,75,19,0.42105263157894735,0.035519999999999996
76,76,19,0.4736842105263158,0.00033999999999999997
77,77,20,0.2,0.00206
78,78,20,0.25,0.16242
79,79,20,0.3,0.43083999999999995
80,80,20,0.35,0.32208000000000003
81,81,20,0.4,0.0758
82,82,20,0.45,0.00672
83,83,20,0.5,8e-05
84,84,21,0.2380952380952381,0.06988
85,85,21,0.2857142857142857,0.33702
86,86,21,0.3333333333333333,0.41768
87,87,21,0.3809523809523809,0.15342
88,88,21,0.42857142857142855,0.0205
89,89,21,0.4761904761904762,0.0015
90,90,22,0.2272727272727273,0.03768
91,91,22,0.2727272727272727,0.2127
92,92,22,0.3181818181818182,0.3912
93,93,22,0.3636363636363637,0.2935
94,94,22,0.4090909090909091,0.06034
95,95,22,0.4545454545454545,0.004520000000000001
96,96,22,0.5,5.9999999999999995e-05
97,97,23,0.21739130434782608,0.014740000000000001
98,98,23,0.2608695652173913,0.1416
99,99,23,0.3043478260869565,0.31861999999999996
100,100,23,0.3478260869565217,0.34718000000000004
101,101,23,0.39130434782608703,0.1526
102,102,23,0.43478260869565216,0.02368
103,103,23,0.4782608695652174,0.00158
104,104,24,0.20833333333333331,0.0041
105,105,24,0.25,0.07597999999999999
106,106,24,0.2916666666666667,0.3037
107,107,24,0.3333333333333333,0.39108000000000004
108,108,24,0.375,0.1892
109,109,24,0.4166666666666667,0.03472
110,110,24,0.4583333333333333,0.00122
111,111,25,0.2,0.00011999999999999999
112,112,25,0.24,0.0334
113,113,25,0.28,0.19158
114,114,25,0.32,0.36628
115,115,25,0.36,0.30812
116,116,25,0.4,0.08956
117,117,25,0.44,0.01072
118,118,25,0.48,0.00022
119,119,26,0.2307692307692308,0.0138
120,120,26,0.2692307692307692,0.11952
121,121,26,0.3076923076923077,0.31945999999999997
122,122,26,0.3461538461538461,0.35478000000000004
123,123,26,0.38461538461538464,0.16008
124,124,26,0.4230769230769231,0.03046
125,125,26,0.4615384615384616,0.0019
126,126,27,0.2222222222222222,0.0074
127,127,27,0.25925925925925924,0.09024
128,128,27,0.2962962962962963,0.25488
129,129,27,0.3333333333333333,0.35100000000000003
130,130,27,0.3703703703703704,0.2265
131,131,27,0.4074074074074074,0.0593
132,132,27,0.4444444444444444,0.01068
133,133,28,0.21428571428571427,0.0018800000000000002
134,134,28,0.25,0.0547
135,135,28,0.2857142857142857,0.22268000000000002
136,136,28,0.32142857142857145,0.38056
137,137,28,0.35714285714285715,0.24461999999999998
138,138,28,0.3928571428571429,0.07952000000000001
139,139,28,0.42857142857142855,0.015619999999999998
140,140,28,0.4642857142857143,0.00033999999999999997
141,141,28,0.5,8e-05
142,142,29,0.20689655172413796,0.00168
143,143,29,0.2413793103448276,0.02024
144,144,29,0.27586206896551724,0.13644
145,145,29,0.3103448275862069,0.30872
146,146,29,0.3448275862068966,0.31776
147,147,29,0.3793103448275862,0.17288
148,148,29,0.4137931034482759,0.03904
149,149,29,0.4482758620689655,0.00324
150,150,30,0.2333333333333333,0.00636
151,151,30,0.26666666666666666,0.07392
152,152,30,0.3,0.24878000000000003
153,153,30,0.3333333333333333,0.36332
154,154,30,0.36666666666666653,0.2232
155,155,30,0.4,0.0701
156,156,30,0.43333333333333335,0.01408
157,157,30,0.4666666666666667,0.00023999999999999998
158,158,31,0.2258064516129032,0.00292
159,159,31,0.25806451612903225,0.04952
160,160,31,0.2903225806451613,0.17674
161,161,31,0.3225806451612903,0.32432
162,162,31,0.3548387096774194,0.31092
163,163,31,0.3870967741935484,0.11904
164,164,31,0.41935483870967744,0.016319999999999998
165,165,31,0.4516129032258064,0.00022
166,166,32,0.21875,0.0001
167,167,32,0.25,0.00818
168,168,32,0.28125,0.10902
169,169,32,0.3125,0.30226
170,170,32,0.34375,0.35514
171,171,32,0.375,0.18144000000000002
172,172,32,0.40625,0.0425
173,173,32,0.4375,0.0013599999999999999
174,174,33,0.24242424242424246,0.0052
175,175,33,0.2727272727272727,0.07546
176,176,33,0.30303030303030304,0.23101999999999998
177,177,33,0.3333333333333333,0.37282
178,178,33,0.3636363636363637,0.22712
179,179,33,0.3939393939393939,0.08196
180,180,33,0.42424242424242425,0.00642
181,181,34,0.2352941176470588,0.002
182,182,34,0.2647058823529412,0.03304
183,183,34,0.29411764705882354,0.17012
184,184,34,0.3235294117647059,0.33234
185,185,34,0.35294117647058826,0.30896
186,186,34,0.38235294117647056,0.12786
187,187,34,0.4117647058823529,0.02424
188,188,34,0.4411764705882353,0.00144
189,189,35,0.22857142857142854,0.0007599999999999999
190,190,35,0.2571428571428571,0.016659999999999998
191,191,35,0.2857142857142857,0.10086
192,192,35,0.3142857142857143,0.26442
193,193,35,0.3428571428571429,0.33712
194,194,35,0.37142857142857133,0.22104000000000001
195,195,35,0.4,0.05612
196,196,35,0.42857142857142855,0.00288
197,197,35,0.4571428571428571,0.00014
198,198,36,0.25,0.011179999999999999
199,199,36,0.2777777777777778,0.07492
200,200,36,0.3055555555555556,0.22224000000000002
201,201,36,0.3333333333333333,0.34352
202,202,36,0.3611111111111111,0.26092
203,203,36,0.3888888888888889,0.08116
204,204,36,0.4166666666666667,0.00606
205,205,37,0.2432432432432433,0.0010199999999999999
206,206,37,0.2702702702702703,0.02642
207,207,37,0.2972972972972973,0.1355
208,208,37,0.32432432432432434,0.32316
209,209,37,0.35135135135135137,0.33971999999999997
210,210,37,0.3783783783783784,0.14882
211,211,37,0.40540540540540543,0.02478
212,212,37,0.4324324324324325,0.00058
213,213,38,0.2368421052631579,0.00176
214,214,38,0.2631578947368421,0.022359999999999998
215,215,38,0.2894736842105263,0.09952000000000001
216,216,38,0.3157894736842105,0.24645999999999998
217,217,38,0.34210526315789475,0.34004
218,218,38,0.3684210526315789,0.23276
219,219,38,0.3947368421052632,0.0535
220,220,38,0.42105263157894735,0.0036
221,221,39,0.2307692307692308,0.00023999999999999998
222,222,39,0.2564102564102564,0.00636
223,223,39,0.28205128205128205,0.0525
224,224,39,0.3076923076923077,0.1875
225,225,39,0.3333333333333333,0.35598
226,226,39,0.35897435897435903,0.28208
227,227,39,0.38461538461538464,0.09554
228,228,39,0.41025641025641024,0.01796
229,229,39,0.4358974358974359,0.0018399999999999998
230,230,40,0.25,0.0036200000000000004
231,231,40,0.275,0.03162
232,232,40,0.3,0.14795999999999998
233,233,40,0.325,0.31444
234,234,40,0.35,0.32799999999999996
235,235,40,0.375,0.14636
236,236,40,0.4,0.02532
237,237,40,0.425,0.00268
238,238,41,0.24390243902439024,0.0010199999999999999
239,239,41,0.2682926829268293,0.013219999999999999
240,240,41,0.2926829268292683,0.10422000000000001
241,241,41,0.3170731707317073,0.29694
242,242,41,0.3414634146341464,0.33274000000000004
243,243,41,0.36585365853658536,0.1872
244,244,41,0.3902439024390244,0.05776
245,245,41,0.4146341463414634,0.00678
246,246,41,0.4390243902439024,0.00011999999999999999
247,247,42,0.2619047619047619,0.00788
248,248,42,0.2857142857142857,0.06552000000000001
249,249,42,0.30952380952380953,0.19788
250,250,42,0.3333333333333333,0.34508
251,251,42,0.35714285714285715,0.27234
252,252,42,0.3809523809523809,0.09102
253,253,42,0.4047619047619048,0.01916
254,254,42,0.42857142857142855,0.00112
255,255,43,0.2558139534883721,0.00146
256,256,43,0.2790697674418605,0.02226
257,257,43,0.3023255813953488,0.11828
258,258,43,0.32558139534883723,0.2936
259,259,43,0.3488372093023256,0.3381
260,260,43,0.372093023255814,0.17765999999999998
261,261,43,0.3953488372093023,0.04452
262,262,43,0.4186046511627907,0.0041
263,263,43,0.4418604651162791,2e-05
264,264,44,0.25,0.00132
265,265,44,0.2727272727272727,0.01592
266,266,44,0.2954545454545455,0.09537999999999999
267,267,44,0.3181818181818182,0.23454
268,268,44,0.3409090909090909,0.31234
269,269,44,0.3636363636363637,0.23956
270,270,44,0.3863636363636364,0.08104
271,271,44,0.4090909090909091,0.01824
272,272,44,0.4318181818181818,0.0016600000000000002
273,273,45,0.24444444444444444,0.0003
274,274,45,0.26666666666666666,0.0066
275,275,45,0.2888888888888889,0.04648
276,276,45,0.3111111111111111,0.15612
277,277,45,0.3333333333333333,0.30668
278,278,45,0.3555555555555556,0.31212
279,279,45,0.37777777777777777,0.13364
280,280,45,0.4,0.03408
281,281,45,0.4222222222222222,0.0037799999999999995
282,282,45,0.4444444444444444,0.0002
283,283,46,0.2608695652173913,0.0009
284,284,46,0.2826086956521739,0.014480000000000002
285,285,46,0.3043478260869565,0.0745
286,286,46,0.32608695652173914,0.22714
287,287,46,0.3478260869565217,0.34676
288,288,46,0.3695652173913043,0.22234
289,289,46,0.39130434782608703,0.0897
290,290,46,0.4130434782608696,0.02172
291,291,46,0.43478260869565216,0.0018
292,292,46,0.4565217391304348,0.00066
293,293,47,0.2553191489361702,4e-05
294,294,47,0.2765957446808511,0.0062
295,295,47,0.2978723404255319,0.057620000000000005
296,296,47,0.3191489361702128,0.1953
297,297,47,0.3404255319148936,0.29141999999999996
298,298,47,0.3617021276595745,0.25311999999999996
299,299,47,0.3829787234042553,0.14572000000000002
300,300,47,0.40425531914893614,0.04372
301,301,47,0.425531914893617,0.00646
302,302,47,0.44680851063829785,0.00036
303,303,47,0.4680851063829787,4e-05
304,304,48,0.25,0.00016
305,305,48,0.2708333333333333,0.0054600000000000004
306,306,48,0.2916666666666667,0.039439999999999996
307,307,48,0.3125,0.1384
308,308,48,0.3333333333333333,0.26536
309,309,48,0.3541666666666667,0.28722
310,310,48,0.375,0.18292
311,311,48,0.3958333333333333,0.0685
312,312,48,0.4166666666666667,0.01218
313,313,48,0.4375,0.00036
314,314,49,0.2653061224489796,0.00026000000000000003
315,315,49,0.2857142857142857,0.013519999999999999
316,316,49,0.30612244897959184,0.0699
317,317,49,0.32653061224489793,0.18686
318,318,49,0.3469387755102041,0.2876
319,319,49,0.3673469387755102,0.25632
320,320,49,0.3877551020408163,0.13502
321,321,49,0.4081632653061225,0.04036
322,322,49,0.42857142857142855,0.00892
323,323,49,0.4489795918367347,0.00124
324,324,50,0.26,0.00098
325,325,50,0.28,0.01018
326,326,50,0.3,0.0605
327,327,50,0.32,0.18162
328,328,50,0.34,0.2761
329,329,50,0.36,0.26074
330,330,50,0.38,0.14968
331,331,50,0.4,0.047139999999999994
332,332,50,0.42,0.011040000000000001
333,333,50,0.44,0.00202
334,334,51,0.27450980392156865,0.00176
335,335,51,0.29411764705882354,0.02106
336,336,51,0.3137254901960784,0.0854
337,337,51,0.3333333333333333,0.20302
338,338,51,0.35294117647058826,0.27994
339,339,51,0.3725490196078432,0.24384
340,340,51,0.392156862745098,0.12922
341,341,51,0.4117647058823529,0.03
342,342,51,0.4313725490196079,0.00458
343,343,51,0.4509803921568628,0.00118
344,344,52,0.2692307692307692,0.0027600000000000003
345,345,52,0.28846153846153844,0.01486
346,346,52,0.3076923076923077,0.08526
347,347,52,0.3269230769230769,0.18182
348,348,52,0.3461538461538461,0.26314
349,349,52,0.36538461538461536,0.22951999999999997
350,350,52,0.38461538461538464,0.14908
351,351,52,0.40384615384615385,0.0551
352,352,52,0.4230769230769231,0.01516
353,353,52,0.4423076923076923,0.00232
354,354,52,0.4615384615384616,0.00098
355,355,54,0.25925925925925924,3.389773054693988e-05
356,356,54,0.2777777777777778,0.0009321875900408467
357,357,54,0.2962962962962963,0.012830291012016746
358,358,54,0.3148148148148148,0.07547329706276165
359,359,54,0.3333333333333333,0.17703089778139353
360,360,54,0.35185185185185186,0.2687751055066863
361,361,54,0.3703703703703704,0.2556905815155675
362,362,54,0.3888888888888889,0.14652294028914764
363,363,54,0.4074074074074074,0.049914408230368974
364,364,54,0.4259259259259259,0.010135421433535024
365,365,54,0.4444444444444444,0.0024406365993796717
366,366,54,0.462962962962963,0.00022033524855510922
367,367,60,0.26666666666666666,0.00010169319164081965
368,368,60,0.2833333333333333,0.0005932102845714478
369,369,60,0.3,0.0033728241894205183
370,370,60,0.31666666666666665,0.02076235996000068
371,371,60,0.3333333333333333,0.0858799003406722
372,372,60,0.35,0.196522092845884
373,373,60,0.36666666666666653,0.2553685530753716
374,374,60,0.38333333333333336,0.2274029253741462
375,375,60,0.4,0.14240436602769446
376,376,60,0.4166666666666667,0.05289740851849969
377,377,60,0.43333333333333335,0.012779444416196335
378,378,60,0.45,0.0019152217759021036
379,379,66,0.2727272727272727,3.389773054693988e-05
380,380,66,0.2878787878787879,0.0020847104286368027
381,381,66,0.30303030303030304,0.01116930221521669
382,382,66,0.3181818181818182,0.047338180708801546
383,383,66,0.3333333333333333,0.11509974407213434
384,384,66,0.3484848484848485,0.19155607532075727
385,385,66,0.3636363636363637,0.24599583057914276
386,386,66,0.3787878787878788,0.21889459500686428
387,387,66,0.3939393939393939,0.1159810850663548
388,388,66,0.4090909090909091,0.0426263961627769
389,389,66,0.42424242424242425,0.006610057456653278
390,390,66,0.4393939393939394,0.0012711648955102456
391,391,66,0.4545454545454545,0.0013389603566041253
392,392,72,0.4444444444444444,0.0005084659582040984
393,393,72,0.2777777777777778,0.00013559092218775953
394,394,72,0.2916666666666667,0.0027626650395756003
395,395,72,0.3055555555555556,0.0076608871036084126
396,396,72,0.3194444444444444,0.03062659954916018
397,397,72,0.3333333333333333,0.07103269436111252
398,398,72,0.3472222222222222,0.16074303825358893
399,399,72,0.3611111111111111,0.2215386179895256
400,400,72,0.375,0.22977576651243203
401,401,72,0.3888888888888889,0.16737004457551566
402,402,72,0.4027777777777778,0.07845629735089235
403,403,72,0.4166666666666667,0.022118269181878272
404,404,72,0.4305555555555556,0.007271063202318605
405,405,78,0.41025641025641024,0.027389366281927424
406,406,78,0.4230769230769231,0.00842358604091456
407,407,78,0.4358974358974359,0.002627074117387841
408,408,78,0.2948717948717949,0.00040677276656327863
409,409,78,0.3076923076923077,0.006711750648294097
410,410,78,0.3205128205128205,0.03810104913476043
411,411,78,0.3333333333333333,0.11167607328689344
412,412,78,0.3461538461538461,0.18670869985254487
413,413,78,0.35897435897435903,0.233741800986424
414,414,78,0.3717948717948718,0.1890645921255572
415,415,78,0.38461538461538464,0.1347604277893595
416,416,78,0.3974358974358974,0.0603888069693734
417,417,84,0.3809523809523809,0.1448619514923476
418,418,84,0.3928571428571429,0.09613396383112152
419,419,84,0.4047619047619048,0.04881273198759343
420,420,84,0.4166666666666667,0.012898086473110623
421,421,84,0.42857142857142855,0.0055253300791512005
422,422,84,0.4404761904761905,0.0027796139048490705
423,423,84,0.4523809523809524,8.47443263673497e-05
424,424,84,0.27380952380952384,0.0004237216318367485
425,425,84,0.2857142857142857,0.0009321875900408467
426,426,84,0.2976190476190476,0.001423704682971475
427,427,84,0.30952380952380953,0.010915069236114643
428,428,84,0.32142857142857145,0.03488076473280114
429,429,84,0.3333333333333333,0.07710038812901476
430,430,84,0.34523809523809523,0.15709903221979288
431,431,84,0.35714285714285715,0.2098100032202844
432,432,84,0.3690476190476191,0.19631870646260235
433,433,90,0.3555555555555556,0.1723191132353689
434,434,90,0.36666666666666653,0.2045050083896883
435,435,90,0.37777777777777777,0.20536940051863528
436,436,90,0.3888888888888889,0.15253978746122948
437,437,90,0.4,0.07671056422772496
438,438,90,0.4111111111111111,0.02713513330282537
439,439,90,0.4222222222222222,0.007271063202318605
440,440,90,0.43333333333333335,0.0006610057456653278
441,441,90,0.2888888888888889,0.00045761936238368836
442,442,90,0.3,0.0019491195064490433
443,443,90,0.3111111111111111,0.005389739156963442
444,444,90,0.32222222222222224,0.016406501584718902
445,445,90,0.3333333333333333,0.044287384959576966
446,446,90,0.34444444444444444,0.08499855934645176
447,447,96,0.3333333333333333,0.031762173522482666
448,448,96,0.34375,0.05725326689378146
449,449,96,0.3541666666666667,0.13054016033626548
450,450,96,0.3645833333333333,0.21165742953509264
451,451,96,0.375,0.20723377569871695
452,452,96,0.3854166666666667,0.17365807359197302
453,453,96,0.3958333333333333,0.1028457144794156
454,454,96,0.40625,0.051812681140997616
455,455,96,0.4166666666666667,0.013321808104947371
456,456,96,0.4270833333333333,0.003915187878171557
457,457,96,0.4375,0.00025423297910204907
458,458,96,0.4479166666666667,6.779546109387976e-05
459,459,96,0.3125,0.0015084490093388249
460,460,96,0.3229166666666667,0.014169251368620869
461,461,102,0.3137254901960784,0.0021186081591837427
462,462,102,0.3235294117647059,0.004559244758563414
463,463,102,0.3333333333333333,0.01723699598311893
464,464,102,0.3431372549019608,0.04766020914899748
465,465,102,0.35294117647058826,0.08832053694005186
466,466,102,0.3627450980392157,0.15357366824291113
467,467,102,0.3725490196078432,0.20162370129319845
468,468,102,0.38235294117647056,0.19733563837901053
469,469,102,0.392156862745098,0.14543821291164558
470,470,102,0.4019607843137255,0.08774427552075388
471,471,102,0.4117647058823529,0.03657565126014813
472,472,102,0.4215686274509804,0.014525177539363741
473,473,102,0.4313725490196079,0.003152488940865409
474,474,102,0.4411764705882353,0.00013559092218775953
475,475,108,0.3240740740740741,0.0015931933357061744
476,476,108,0.3333333333333333,0.00877951221165743
477,477,108,0.3425925925925926,0.02399959322723344
478,478,108,0.35185185185185186,0.06699886442602668
479,479,108,0.3611111111111111,0.13391298452568598
480,480,108,0.3703703703703704,0.1930136777342757
481,481,108,0.3796296296296297,0.22303011813359092
482,482,108,0.3888888888888889,0.16957339706106675
483,483,108,0.39814814814814814,0.1135065507364282
484,484,108,0.4074074074074074,0.04774495347536482
485,485,108,0.4166666666666667,0.014287893425535159
486,486,108,0.4259259259259259,0.0032033355366858193
487,487,108,0.4351851851851852,0.00035592617074286874
488,488,114,0.32456140350877194,0.00037287503601633867
489,489,114,0.3333333333333333,0.0021864036202776226
490,490,114,0.34210526315789475,0.010559143065371774
491,491,114,0.3508771929824561,0.021813189606955816
492,492,114,0.35964912280701755,0.054999067812409964
493,493,114,0.3684210526315789,0.1261843019609837
494,494,114,0.3771929824561404,0.1740139997627159
495,495,114,0.3859649122807017,0.19331875730919812
496,496,114,0.3947368421052632,0.1952678768156472
497,497,114,0.4035087719298245,0.1250148302571143
498,498,114,0.412280701754386,0.056948187318859
499,499,114,0.42105263157894735,0.027626650395756003
500,500,114,0.4298245614035088,0.010084574837714615
501,501,114,0.43859649122807015,0.0016101422009796446
502,502,120,0.31666666666666665,0.00025423297910204907
503,503,120,0.325,0.0033558753241470485
504,504,120,0.3333333333333333,0.00576261419297978
505,505,120,0.3416666666666667,0.018779342723004692
506,506,120,0.35,0.07052422840290842
507,507,120,0.3583333333333333,0.1208284605345672
508,508,120,0.36666666666666653,0.15857358349858475
509,509,120,0.375,0.18806460907442246
510,510,120,0.38333333333333336,0.17345468720869134
511,511,120,0.39166666666666666,0.1318791206928696
512,512,120,0.4,0.08126980898628837
513,513,120,0.4083333333333333,0.034626531753699084
514,514,120,0.4166666666666667,0.0086269724241962
515,515,120,0.425,0.003999932204538906
516,516,126,0.3333333333333333,0.0010338807816816665
517,517,126,0.3412698412698413,0.006101591498449179
518,518,126,0.3492063492063492,0.02021999627124964
519,519,126,0.35714285714285715,0.04062643006050745
520,520,126,0.36507936507936506,0.10742190810325247
521,521,126,0.37301587301587297,0.15272622497923766
522,522,126,0.3809523809523809,0.1903527058863409
523,523,126,0.3888888888888889,0.17774275012287927
524,524,126,0.3968253968253968,0.15169234419755598
525,525,126,0.4047619047619048,0.08808325282622329
526,526,126,0.4126984126984127,0.0362536228199522
527,527,126,0.42063492063492064,0.021813189606955816
528,528,126,0.42857142857142855,0.00559312554024508
529,529,126,0.4365079365079365,0.0003389773054693988
530,530,132,0.3333333333333333,0.0009491364553143168
531,531,132,0.3409090909090909,0.007457500720326774
532,532,132,0.3484848484848485,0.021135234996017015
533,533,132,0.3560606060606061,0.07913425196183116
534,534,132,0.3636363636363637,0.15401433874002135
535,535,132,0.3712121212121212,0.18992898425450416
536,536,132,0.3787878787878788,0.15594650938119692
537,537,132,0.3863636363636364,0.1265232792664531
538,538,132,0.3939393939393939,0.1069134421450484
539,539,132,0.4015151515151515,0.07554109252385552
540,540,132,0.4090909090909091,0.05291435738377315
541,541,132,0.4166666666666667,0.024880934221453876
542,542,132,0.42424242424242425,0.0036440060337960376
543,543,132,0.4318181818181818,0.0010169319164081963
544,544,138,0.34057971014492755,0.001694886527346994
545,545,138,0.3478260869565217,0.008982898594939068
546,546,138,0.355072463768116,0.02879612209962543
547,547,138,0.3623188405797101,0.07782918933577397
548,548,138,0.3695652173913043,0.12786223962305726
549,549,138,0.37681159420289856,0.19499669497127167
550,550,138,0.3840579710144928,0.18628497822070814
551,551,138,0.39130434782608703,0.17226826663954847
552,552,138,0.3985507246376812,0.11526923272486908
553,553,138,0.4057971014492754,0.053304181285062965
554,554,138,0.4130434782608696,0.02450805918543754
555,555,138,0.42028985507246375,0.006711750648294097
556,556,138,0.427536231884058,0.0012542160302367756
557,557,138,0.43478260869565216,0.0002372841138285792
558,558,144,0.3402777777777778,0.0017796308537143433
559,559,144,0.3472222222222222,0.00874561448111049
560,560,144,0.3541666666666667,0.023830104574498738
561,561,144,0.3611111111111111,0.07626989373061474
562,562,144,0.3680555555555556,0.12950627955458385
563,563,144,0.375,0.15826850392366232
564,564,144,0.3819444444444444,0.19618311554041454
565,565,144,0.3888888888888889,0.15365841256927848
566,566,144,0.3958333333333333,0.1225741936577346
567,567,144,0.4027777777777778,0.07845629735089235
568,568,144,0.4097222222222222,0.02899950848290707
569,569,144,0.4166666666666667,0.015660751512686227
570,570,144,0.4236111111111111,0.0048304266029389345
571,571,144,0.4305555555555556,0.0009999830511347263
572,572,144,0.4375,0.0002372841138285792
573,573,156,0.41025641025641024,0.008050711004898223
574,574,156,0.4166666666666667,0.0007796478025796173
575,575,156,0.33974358974358976,0.007203267741224725
576,576,156,0.3461538461538461,0.019779325774139427
577,577,156,0.3525641025641026,0.034287554448229694
578,578,156,0.35897435897435903,0.07981220657276995
579,579,156,0.36538461538461536,0.11454043151810984
580,580,156,0.3717948717948718,0.16669208996457688
581,581,156,0.3782051282051282,0.19006457517669192
582,582,156,0.38461538461538464,0.1551160149827969
583,583,156,0.39102564102564097,0.12130302876222435
584,584,156,0.3974358974358974,0.06903272825884307
585,585,156,0.40384615384615385,0.033338417992915384
586,586,168,0.3809523809523809,0.17147166997169538
587,587,168,0.3869047619047619,0.15521770817443772
588,588,168,0.3928571428571429,0.11104896527177506
589,589,168,0.39880952380952384,0.05698208504940594
590,590,168,0.4047619047619048,0.0353553329604583
591,591,168,0.4107142857142857,0.019440348468670026
592,592,168,0.4166666666666667,0.015084490093388248
593,593,168,0.4226190476190476,0.004067727665632786
594,594,168,0.42857142857142855,0.00035592617074286874
595,595,168,0.4345238095238095,0.00022033524855510922
596,596,168,0.34523809523809523,0.0040338299350858465
597,597,168,0.35119047619047616,0.0144912798088168
598,598,168,0.35714285714285715,0.03762648090710327
599,599,168,0.3630952380952381,0.08450704225352113
600,600,168,0.3690476190476191,0.12279452890628972
601,601,168,0.375,0.1673022491144218
602,602,180,0.3555555555555556,0.03488076473280114
603,603,180,0.3611111111111111,0.06662598939001034
604,604,180,0.36666666666666653,0.0948458500703378
605,605,180,0.37222222222222223,0.17087845968712395
606,606,180,0.37777777777777777,0.1869120862358265
607,607,180,0.38333333333333336,0.14269249673734344
608,608,180,0.3888888888888889,0.11313367570041186
609,609,180,0.3944444444444444,0.07676141082354536
610,610,180,0.4,0.05077880035931594
611,611,180,0.4055555555555556,0.02660971847934781
612,612,180,0.4111111111111111,0.013050626260571857
613,613,180,0.4166666666666667,0.004474500432196065
614,614,180,0.4222222222222222,0.0005932102845714478
615,615,180,0.3388888888888889,0.001169471703869426
616,616,180,0.34444444444444444,0.002660971847934781
617,617,180,0.35,0.013931967254792291
618,618,192,0.3489583333333333,0.0044575515669225945
619,619,192,0.3541666666666667,0.015423467398857646
620,620,192,0.359375,0.03767732750292368
621,621,192,0.3645833333333333,0.08477822409789665
622,622,192,0.3697916666666667,0.11225233470619142
623,623,192,0.375,0.15879391874713988
624,624,192,0.3802083333333333,0.1648616125150421
625,625,192,0.3854166666666667,0.14037050219487807
626,626,192,0.390625,0.09516787851053372
627,627,192,0.3958333333333333,0.08706632090981509
628,628,192,0.4010416666666667,0.05118557312587922
629,629,192,0.40625,0.025101269470008986
630,630,192,0.4114583333333333,0.015355671937763769
631,631,192,0.4166666666666667,0.00566092100133896
632,632,192,0.421875,0.0009660853205877867
633,633,192,0.4270833333333333,0.0008813409942204369
634,634,216,0.3472222222222222,0.0018813240453551636
635,635,216,0.35185185185185186,0.0043219606447348355
636,636,216,0.35648148148148145,0.013237063778580024
637,637,216,0.3611111111111111,0.03121980983373163
638,638,216,0.3657407407407408,0.05838884086710395
639,639,216,0.3703703703703704,0.11062524363993832
640,640,216,0.375,0.15284486703615194
641,641,216,0.3796296296296297,0.19452212674361447
642,642,216,0.3842592592592592,0.1743360282029118
643,643,216,0.3888888888888889,0.12808257487161234
644,644,216,0.39351851851851855,0.07142251826240233
645,645,216,0.39814814814814814,0.04272808935441772
646,646,216,0.4027777777777778,0.01115235334994322
647,647,216,0.4074074074074074,0.0045422958932899455
648,648,216,0.4120370370370369,0.0006949034762122676
649,649,203,0.3399014778325123,0.0001694886527346994
650,650,203,0.3448275862068966,0.0005254148234775681
651,651,203,0.3497536945812808,0.004677886815477704
652,652,203,0.35467980295566504,0.013338756970220843
653,653,203,0.3596059113300493,0.02235555329570685
654,654,203,0.3645320197044335,0.04735512957407501
655,655,203,0.3694581280788177,0.1073032660463382
656,656,203,0.374384236453202,0.14915001440653547
657,657,203,0.3793103448275862,0.1740648463585363
658,658,203,0.3842364532019704,0.16882764698903407
659,659,203,0.3891625615763547,0.14077727496144132
660,660,203,0.3940886699507389,0.08933746885646006
661,661,203,0.3990147783251232,0.05630413043846715
662,662,203,0.4039408866995074,0.02037253605871087
663,663,203,0.4088669950738916,0.00544058575278385


==> RoddenWeighill/seatsvotes_18.csv <==
index,Unnamed: 0,X,Y,s
0,0,0.4964657627989701,0.2777777777777778,0.0074
1,1,0.4964657627989701,0.3333333333333333,0.36486
2,2,0.4964657627989701,0.3888888888888889,0.45511999999999997
3,3,0.4964657627989701,0.4444444444444444,0.15674000000000002
4,4,0.4964657627989701,0.5,0.015880000000000002
5,5,0.4928465636378467,0.16666666666666666,0.0002
6,6,0.4928465636378467,0.2222222222222222,0.02688
7,7,0.4928465636378467,0.2777777777777778,0.40424
8,8,0.4928465636378467,0.3333333333333333,0.42966000000000004
9,9,0.4928465636378467,0.3888888888888889,0.12754000000000001
10,10,0.4928465636378467,0.4444444444444444,0.01146
11,11,0.4928465636378467,0.5,2e-05
12,12,0.5741776503524851,0.5,0.00016
13,13,0.5741776503524851,0.5555555555555556,0.01036
14,14,0.5741776503524851,0.6111111111111112,0.11802
15,15,0.5741776503524851,0.6666666666666666,0.38282
16,16,0.5741776503524851,0.7222222222222222,0.38138
17,17,0.5741776503524851,0.7777777777777778,0.1026
18,18,0.5741776503524851,0.8333333333333334,0.00466
19,19,0.5478483620757288,0.4444444444444444,0.01438
20,20,0.5478483620757288,0.5,0.18508
21,21,0.5478483620757288,0.5555555555555556,0.48756000000000005
22,22,0.5478483620757288,0.6111111111111112,0.28354
23,23,0.5478483620757288,0.6666666666666666,0.029160000000000002
24,24,0.5478483620757288,0.7222222222222222,0.00028
25,25,0.4548007869585949,0.1111111111111111,0.0021
26,26,0.4548007869585949,0.16666666666666666,0.20788
27,27,0.4548007869585949,0.2222222222222222,0.5061
28,28,0.4548007869585949,0.2777777777777778,0.27154
29,29,0.4548007869585949,0.3333333333333333,0.01238
30,30,0.5271109451635995,0.3333333333333333,0.0068
31,31,0.5271109451635995,0.3888888888888889,0.10664000000000001
32,32,0.5271109451635995,0.4444444444444444,0.47868
33,33,0.5271109451635995,0.5,0.33744
34,34,0.5271109451635995,0.5555555555555556,0.0666
35,35,0.5271109451635995,0.6111111111111112,0.0038399999999999997
36,36,0.4894797363478157,0.16666666666666666,0.00066
37,37,0.4894797363478157,0.2222222222222222,0.07212
38,38,0.4894797363478157,0.2777777777777778,0.3883
39,39,0.4894797363478157,0.3333333333333333,0.39574000000000004
40,40,0.4894797363478157,0.3888888888888889,0.1313
41,41,0.4894797363478157,0.4444444444444444,0.01188
42,42,0.5142613042557481,0.2777777777777778,0.0023
43,43,0.5142613042557481,0.3333333333333333,0.06118
44,44,0.5142613042557481,0.3888888888888889,0.28898
45,45,0.5142613042557481,0.4444444444444444,0.40398
46,46,0.5142613042557481,0.5,0.21964
47,47,0.5142613042557481,0.5555555555555556,0.023540000000000002
48,48,0.5142613042557481,0.6111111111111112,0.00037999999999999997
49,49,0.5456437964344668,0.3888888888888889,0.0037600000000000003
50,50,0.5456437964344668,0.4444444444444444,0.08607999999999999
51,51,0.5456437964344668,0.5,0.3802
52,52,0.5456437964344668,0.5555555555555556,0.42548
53,53,0.5456437964344668,0.6111111111111112,0.09708
54,54,0.5456437964344668,0.6666666666666666,0.0074


==> RoddenWeighill/seatsvotes_203.csv <==
index,Unnamed: 0,X,Y,s
0,0,0.4964657627989701,0.3891625615763547,3.389773054693988e-05
1,1,0.4964657627989701,0.3940886699507389,0.000847443263673497
2,2,0.4964657627989701,0.3990147783251232,0.013406552431314724
3,3,0.4964657627989701,0.4039408866995074,0.03940611176081761
4,4,0.4964657627989701,0.4088669950738916,0.06704971102184709
5,5,0.4964657627989701,0.4137931034482759,0.10465924306367687
6,6,0.4964657627989701,0.4187192118226601,0.12811647260215928
7,7,0.4964657627989701,0.4236453201970443,0.19569159844748396
8,8,0.4964657627989701,0.42857142857142855,0.18587820545414485
9,9,0.4964657627989701,0.4334975369458128,0.13592989949322892
10,10,0.4964657627989701,0.43842364532019706,0.08213420111523534
11,11,0.4964657627989701,0.4433497536945813,0.03528753749936442
12,12,0.4964657627989701,0.4482758620689655,0.0073897052592328955
13,13,0.4964657627989701,0.4532019704433498,0.003288079863053169
14,14,0.4964657627989701,0.458128078817734,0.0008813409942204369
15,15,0.4928465636378467,0.3399014778325123,0.0001694886527346994
16,16,0.4928465636378467,0.3448275862068966,0.0005254148234775681
17,17,0.4928465636378467,0.3497536945812808,0.004677886815477704
18,18,0.4928465636378467,0.35467980295566504,0.013338756970220843
19,19,0.4928465636378467,0.3596059113300493,0.02235555329570685
20,20,0.4928465636378467,0.3645320197044335,0.04735512957407501
21,21,0.4928465636378467,0.3694581280788177,0.1073032660463382
22,22,0.4928465636378467,0.374384236453202,0.14915001440653547
23,23,0.4928465636378467,0.3793103448275862,0.1740648463585363
24,24,0.4928465636378467,0.3842364532019704,0.16882764698903407
25,25,0.4928465636378467,0.3891625615763547,0.14077727496144132
26,26,0.4928465636378467,0.3940886699507389,0.08933746885646006
27,27,0.4928465636378467,0.3990147783251232,0.05630413043846715
28,28,0.4928465636378467,0.4039408866995074,0.02037253605871087
29,29,0.4928465636378467,0.4088669950738916,0.00544058575278385
30,30,0.5741776503524851,0.6305418719211823,0.15148895781427432
31,31,0.5741776503524851,0.6354679802955665,0.10486262944695852
32,32,0.5741776503524851,0.6403940886699507,0.08281215572617412
33,33,0.5741776503524851,0.645320197044335,0.05457534618057321
34,34,0.5741776503524851,0.6502463054187192,0.03328757139709496
35,35,0.5741776503524851,0.6551724137931034,0.019406450738123082
36,36,0.5741776503524851,0.6600985221674877,0.009135438382400298
37,37,0.5741776503524851,0.6650246305418719,0.0015084490093388249
38,38,0.5741776503524851,0.5911330049261084,0.0013898069524245352
39,39,0.5741776503524851,0.5960591133004927,0.004915170929306283
40,40,0.5741776503524851,0.6009852216748769,0.015881086761241336
41,41,0.5741776503524851,0.6059113300492611,0.03181302011830308
42,42,0.5741776503524851,0.6108374384236454,0.06938865442958594
43,43,0.5741776503524851,0.6157635467980296,0.10293045880578296
44,44,0.5741776503524851,0.6206896551724138,0.14552295723801292
45,45,0.5741776503524851,0.625615763546798,0.17108184607040558
46,46,0.5478483620757288,0.5123152709359606,5.084659582040982e-05
47,47,0.5478483620757288,0.5172413793103449,0.0017796308537143433
48,48,0.5478483620757288,0.5221674876847291,0.00564397213606549
49,49,0.5478483620757288,0.5270935960591133,0.01745733123167404
50,50,0.5478483620757288,0.5320197044334976,0.040423043677225816
51,51,0.5478483620757288,0.5369458128078818,0.07838850188979847
52,52,0.5478483620757288,0.541871921182266,0.09357468517482756
53,53,0.5478483620757288,0.5467980295566502,0.11447263605701598
54,54,0.5478483620757288,0.5517241379310345,0.12282842663683664
55,55,0.5478483620757288,0.5566502463054187,0.13537058693920442
56,56,0.5478483620757288,0.5615763546798029,0.1177776647853426
57,57,0.5478483620757288,0.5665024630541872,0.0960322706394807
58,58,0.5478483620757288,0.5714285714285714,0.07537160387112082
59,59,0.5478483620757288,0.5763546798029556,0.04389756105828715
60,60,0.5478483620757288,0.5812807881773399,0.02693174691954374
61,61,0.5478483620757288,0.5862068965517241,0.01713530279147811
62,62,0.5478483620757288,0.5911330049261084,0.008237148522906391
63,63,0.5478483620757288,0.5960591133004927,0.0016609887968000545
64,64,0.5478483620757288,0.6009852216748769,0.002220301350824562
65,65,0.5478483620757288,0.6059113300492611,0.0007457500720326776
66,66,0.4548007869585949,0.31527093596059114,0.10260843036558702
67,67,0.4548007869585949,0.32019704433497537,0.048439856951577084
68,68,0.4548007869585949,0.3251231527093596,0.026457178691886574
69,69,0.4548007869585949,0.33004926108374383,0.009355773630955407
70,70,0.4548007869585949,0.3349753694581281,0.0043050117794613645
71,71,0.4548007869585949,0.3399014778325123,0.001966068371722513
72,72,0.4548007869585949,0.2660098522167488,0.0018643751800816934
73,73,0.4548007869585949,0.270935960591133,0.006050744902628769
74,74,0.4548007869585949,0.27586206896551724,0.01898272910628633
75,75,0.4548007869585949,0.2807881773399015,0.02352502499957628
76,76,0.4548007869585949,0.2857142857142857,0.0681683361298961
77,77,0.4548007869585949,0.29064039408866993,0.10120167454788903
78,78,0.4548007869585949,0.2955665024630542,0.14720089490008645
79,79,0.4548007869585949,0.30049261083743845,0.16294639073914002
80,80,0.4548007869585949,0.3054187192118227,0.14320096269554752
81,81,0.4548007869585949,0.3103448275862069,0.13372654700767786
82,82,0.5271109451635995,0.4729064039408867,0.0070846256843104345
83,83,0.5271109451635995,0.477832512315271,0.001966068371722513
84,84,0.5271109451635995,0.4827586206896552,0.0002372841138285792
85,85,0.5271109451635995,0.4088669950738916,0.0006440568803918577
86,86,0.5271109451635995,0.4137931034482759,0.0018643751800816934
87,87,0.5271109451635995,0.4187192118226601,0.005186352773681803
88,88,0.5271109451635995,0.4236453201970443,0.024355519397976304
89,89,0.5271109451635995,0.42857142857142855,0.04662632836731581
90,90,0.5271109451635995,0.4334975369458128,0.09165946339892543
91,91,0.5271109451635995,0.43842364532019706,0.13420111523533498
92,92,0.5271109451635995,0.4433497536945813,0.1740139997627159
93,93,0.5271109451635995,0.4482758620689655,0.17336994288232402
94,94,0.5271109451635995,0.4532019704433498,0.16731919797969527
95,95,0.5271109451635995,0.458128078817734,0.10328638497652584
96,96,0.5271109451635995,0.4630541871921182,0.049795766173454686
97,97,0.5271109451635995,0.4679802955665025,0.018389518821714888
98,98,0.4894797363478157,0.3448275862068966,0.0017626819884408737
99,99,0.4894797363478157,0.3497536945812808,0.0086269724241962
100,100,0.4894797363478157,0.35467980295566504,0.016135319740343382
101,101,0.4894797363478157,0.3596059113300493,0.028169014084507043
102,102,0.4894797363478157,0.3645320197044335,0.05691428958831207
103,103,0.4894797363478157,0.3694581280788177,0.10569312384535856
104,104,0.4894797363478157,0.374384236453202,0.14601447433094356
105,105,0.4894797363478157,0.3793103448275862,0.1748614430263894
106,106,0.4894797363478157,0.3842364532019704,0.16686157861731155
107,107,0.4894797363478157,0.3891625615763547,0.13311638785783292
108,108,0.4894797363478157,0.3940886699507389,0.08328672395383127
109,109,0.4894797363478157,0.3990147783251232,0.053490618803071134
110,110,0.4894797363478157,0.4039408866995074,0.015898035626514803
111,111,0.4894797363478157,0.4088669950738916,0.006677852917747157
112,112,0.4894797363478157,0.4137931034482759,0.0020169149675429232
113,113,0.4894797363478157,0.4187192118226601,0.0004745682276571584
114,114,0.5142613042557481,0.4729064039408867,0.0014067558176980052
115,115,0.5142613042557481,0.477832512315271,0.0001694886527346994
116,116,0.5142613042557481,0.3940886699507389,0.00010169319164081965
117,117,0.5142613042557481,0.3990147783251232,0.0012203182996898358
118,118,0.5142613042557481,0.4039408866995074,0.0070846256843104345
119,119,0.5142613042557481,0.4088669950738916,0.02194878052914357
120,120,0.5142613042557481,0.4137931034482759,0.03223674175013983
121,121,0.5142613042557481,0.4187192118226601,0.058880357960034574
122,122,0.5142613042557481,0.4236453201970443,0.10172708937136657
123,123,0.5142613042557481,0.42857142857142855,0.1701157607498178
124,124,0.5142613042557481,0.4334975369458128,0.16998016982763006
125,125,0.5142613042557481,0.43842364532019706,0.17177674954661784
126,126,0.5142613042557481,0.4433497536945813,0.11240487449365263
127,127,0.5142613042557481,0.4482758620689655,0.07893086557854953
128,128,0.5142613042557481,0.4532019704433498,0.0377790206945645
129,129,0.5142613042557481,0.458128078817734,0.02320299655938035
130,130,0.5142613042557481,0.4630541871921182,0.008271046253453332
131,131,0.5142613042557481,0.4679802955665025,0.0027626650395756003
132,132,0.5456437964344668,0.458128078817734,0.00013559092218775953
133,133,0.5456437964344668,0.4630541871921182,0.0006949034762122676
134,134,0.5456437964344668,0.4679802955665025,0.0005762614192979781
135,135,0.5456437964344668,0.4729064039408867,0.0007118523414857375
136,136,0.5456437964344668,0.477832512315271,0.006864290435755325
137,137,0.5456437964344668,0.4827586206896552,0.01513533668920866
138,138,0.5456437964344668,0.4876847290640394,0.027355468551380484
139,139,0.5456437964344668,0.4926108374384237,0.05632107930374061
140,140,0.5456437964344668,0.4975369458128079,0.09662548092405214
141,141,0.5456437964344668,0.5024630541871922,0.12654022813172658
142,142,0.5456437964344668,0.5073891625615764,0.15699733902815208
143,143,0.5456437964344668,0.5123152709359606,0.141811155743123
144,144,0.5456437964344668,0.5172413793103449,0.11769292045897528
145,145,0.5456437964344668,0.5221674876847291,0.08411721835223132
146,146,0.5456437964344668,0.5270935960591133,0.06898188166302266
147,147,0.5456437964344668,0.5320197044334976,0.0351858443077236
148,148,0.5456437964344668,0.5369458128078818,0.031185912103184693
149,149,0.5456437964344668,0.541871921182266,0.01789800172878426
150,150,0.5456437964344668,0.5467980295566502,0.010186268029355437
151,151,0.5456437964344668,0.5517241379310345,0.003169437806138879
152,152,0.5456437964344668,0.5566502463054187,0.0006949034762122676
153,153,0.5456437964344668,0.5615763546798029,0.0009830341858612565
154,154,0.5456437964344668,0.5665024630541872,0.00013559092218775953


==> RoddenWeighill/seatsvotes_50.csv <==
index,Unnamed: 0,X,Y,s
0,0,0.4964657627989701,0.32,0.0005
1,1,0.4964657627989701,0.34,0.01192
2,2,0.4964657627989701,0.36,0.057120000000000004
3,3,0.4964657627989701,0.38,0.15728
4,4,0.4964657627989701,0.4,0.26424000000000003
5,5,0.4964657627989701,0.42,0.26536
6,6,0.4964657627989701,0.44,0.1679
7,7,0.4964657627989701,0.46,0.05724
8,8,0.4964657627989701,0.48,0.01514
9,9,0.4964657627989701,0.5,0.00282
10,10,0.4964657627989701,0.52,0.00047999999999999996
11,11,0.4928465636378467,0.26,0.00098
12,12,0.4928465636378467,0.28,0.01018
13,13,0.4928465636378467,0.3,0.0605
14,14,0.4928465636378467,0.32,0.18162
15,15,0.4928465636378467,0.34,0.2761
16,16,0.4928465636378467,0.36,0.26074
17,17,0.4928465636378467,0.38,0.14968
18,18,0.4928465636378467,0.4,0.047139999999999994
19,19,0.4928465636378467,0.42,0.011040000000000001
20,20,0.4928465636378467,0.44,0.00202
21,21,0.5741776503524851,0.64,0.14106
22,22,0.5741776503524851,0.66,0.23768000000000003
23,23,0.5741776503524851,0.68,0.27002
24,24,0.5741776503524851,0.7,0.18534
25,25,0.5741776503524851,0.72,0.08664
26,26,0.5741776503524851,0.74,0.013040000000000001
27,27,0.5741776503524851,0.76,0.0015400000000000001
28,28,0.5741776503524851,0.56,0.00037999999999999997
29,29,0.5741776503524851,0.58,0.0030600000000000002
30,30,0.5741776503524851,0.6,0.01084
31,31,0.5741776503524851,0.62,0.0504
32,32,0.5478483620757288,0.64,0.0111
33,33,0.5478483620757288,0.66,0.0024
34,34,0.5478483620757288,0.68,0.00028
35,35,0.5478483620757288,0.46,0.00014
36,36,0.5478483620757288,0.48,0.0020399999999999997
37,37,0.5478483620757288,0.5,0.02862
38,38,0.5478483620757288,0.52,0.0953
39,39,0.5478483620757288,0.54,0.18245999999999998
40,40,0.5478483620757288,0.56,0.24854
41,41,0.5478483620757288,0.58,0.2362
42,42,0.5478483620757288,0.6,0.13144
43,43,0.5478483620757288,0.62,0.06147999999999999
44,44,0.4548007869585949,0.18,0.00026000000000000003
45,45,0.4548007869585949,0.2,0.00636
46,46,0.4548007869585949,0.22,0.052579999999999995
47,47,0.4548007869585949,0.24,0.1595
48,48,0.4548007869585949,0.26,0.28114
49,49,0.4548007869585949,0.28,0.30962
50,50,0.4548007869585949,0.3,0.14526
51,51,0.4548007869585949,0.32,0.04222
52,52,0.4548007869585949,0.34,0.0030600000000000002
53,53,0.5271109451635995,0.34,0.00037999999999999997
54,54,0.5271109451635995,0.36,0.0012
55,55,0.5271109451635995,0.38,0.00842
56,56,0.5271109451635995,0.4,0.04668
57,57,0.5271109451635995,0.42,0.1261
58,58,0.5271109451635995,0.44,0.20824
59,59,0.5271109451635995,0.46,0.28854
60,60,0.5271109451635995,0.48,0.20976
61,61,0.5271109451635995,0.5,0.09028
62,62,0.5271109451635995,0.52,0.01976
63,63,0.5271109451635995,0.54,0.00045999999999999996
64,64,0.5271109451635995,0.56,0.00018
65,65,0.4894797363478157,0.28,0.00774
66,66,0.4894797363478157,0.3,0.06252
67,67,0.4894797363478157,0.32,0.207
68,68,0.4894797363478157,0.34,0.31034
69,69,0.4894797363478157,0.36,0.24725999999999998
70,70,0.4894797363478157,0.38,0.13405999999999998
71,71,0.4894797363478157,0.4,0.02806
72,72,0.4894797363478157,0.42,0.00298
73,73,0.4894797363478157,0.44,4e-05
74,74,0.5142613042557481,0.34,2e-05
75,75,0.5142613042557481,0.36,0.00628
76,76,0.5142613042557481,0.38,0.0337
77,77,0.5142613042557481,0.4,0.12054000000000001
78,78,0.5142613042557481,0.42,0.21944
79,79,0.5142613042557481,0.44,0.26514
80,80,0.5142613042557481,0.46,0.21428000000000003
81,81,0.5142613042557481,0.48,0.10674000000000002
82,82,0.5142613042557481,0.5,0.02854
83,83,0.5142613042557481,0.52,0.00446
84,84,0.5142613042557481,0.54,0.00086
85,85,0.5456437964344668,0.42,8e-05
86,86,0.5456437964344668,0.44,0.00162
87,87,0.5456437964344668,0.46,0.007540000000000001
88,88,0.5456437964344668,0.48,0.051820000000000005
89,89,0.5456437964344668,0.5,0.17248
90,90,0.5456437964344668,0.52,0.27364
91,91,0.5456437964344668,0.54,0.2831
92,92,0.5456437964344668,0.56,0.14936
93,93,0.5456437964344668,0.58,0.04968
94,94,0.5456437964344668,0.6,0.0106
95,95,0.5456437964344668,0.62,8e-05


==> RoddenWeighill/votesharesATG12_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,7.094802737621413,3.2389682542698264,10.335197706344733,10.335197706344733,0
1,1,7.094802737621413,3.2389682542698264,10.335197706344733,10.335197706344733,1


==> RoddenWeighill/votesharesATG12_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,20.10194108992734,9.177076720431176,29.283060167976746,29.283060167976746,0
1,1,20.10194108992734,9.177076720431176,29.283060167976746,29.283060167976746,1


==> RoddenWeighill/votesharesATG16_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,6.493765216732488,2.7615813290715128,9.256703476603466,9.256703476603466,0
1,1,6.493765216732488,2.7615813290715128,9.256703476603466,9.256703476603466,1


==> RoddenWeighill/votesharesATG16_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,18.399001447408715,7.824480432369286,26.227326517043156,26.227326517043156,0
1,1,18.399001447408715,7.824480432369286,26.227326517043156,26.227326517043156,1


==> RoddenWeighill/votesharesGOV10_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,5.7696285951270205,2.4289631005703747,8.186414165254709,8.186414165254709,0
1,1,5.7696285951270205,2.4289631005703747,8.186414165254709,8.186414165254709,1


==> RoddenWeighill/votesharesGOV10_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,16.34728101952656,6.882062118282728,23.194840134888338,23.194840134888338,0
1,1,16.34728101952656,6.882062118282728,23.194840134888338,23.194840134888338,1


==> RoddenWeighill/votesharesGOV14_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,6.875413374989072,2.9763265411421305,9.861270517363119,9.861270517363119,0
1,1,6.875413374989072,2.9763265411421305,9.861270517363119,9.861270517363119,1


==> RoddenWeighill/votesharesGOV14_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,19.48033789580237,8.432925199902703,27.940266465862173,27.940266465862173,0
1,1,19.48033789580237,8.432925199902703,27.940266465862173,27.940266465862173,1


==> RoddenWeighill/votesharesPRES12_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,6.725236257328652,2.7609107195312226,9.487997012944788,9.487997012944788,0
1,1,6.725236257328652,2.7609107195312226,9.487997012944788,9.487997012944788,1


==> RoddenWeighill/votesharesPRES12_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,19.054836062431182,7.82258037200513,26.882658203343574,26.882658203343574,0
1,1,19.054836062431182,7.82258037200513,26.882658203343574,26.882658203343574,1


==> RoddenWeighill/votesharesPRES16_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,6.432656470425825,2.498871069132158,8.936383730381463,8.936383730381463,0
1,1,6.432656470425825,2.498871069132158,8.936383730381463,8.936383730381463,1


==> RoddenWeighill/votesharesPRES16_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,18.22585999953984,7.080134695874448,25.31975390274748,25.31975390274748,0
1,1,18.22585999953984,7.080134695874448,25.31975390274748,25.31975390274748,1


==> RoddenWeighill/votesharesSEN10_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,6.110896385678713,2.707837724334164,8.810635254260681,8.810635254260681,0
1,1,6.110896385678713,2.707837724334164,8.810635254260681,8.810635254260681,1


==> RoddenWeighill/votesharesSEN10_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,17.314206426089687,7.672206885613463,24.963466553738602,24.963466553738602,0
1,1,17.314206426089687,7.672206885613463,24.963466553738602,24.963466553738602,1


==> RoddenWeighill/votesharesSEN12_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,6.89364886281268,2.9288388633647213,9.821588335820405,9.821588335820405,0
1,1,6.89364886281268,2.9288388633647213,9.821588335820405,9.821588335820405,1


==> RoddenWeighill/votesharesSEN12_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,19.532005111302592,8.298376779533381,27.827833618157808,27.827833618157808,0
1,1,19.532005111302592,8.298376779533381,27.827833618157808,27.827833618157808,1


==> RoddenWeighill/votesharesSEN16_18.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,6.262169258593577,2.6007608357265823,8.871238145481241,8.871238145481241,0
1,1,6.262169258593577,2.6007608357265823,8.871238145481241,8.871238145481241,1


==> RoddenWeighill/votesharesSEN16_51.csv <==
index,Unnamed: 0,E,W,F,B,Y
0,0,17.74281289934847,7.368822367891982,25.135174745530183,25.135174745530183,0
1,1,17.74281289934847,7.368822367891982,25.135174745530183,25.135174745530183,1

